Reinforcing Medical Image Classifier to Improve Generalization on Small Datasets

With the advents of deep learning, improved image classification with complex discriminative models has been made possible. However, such deep models with increased complexity require a huge set of labeled samples to generalize the training. Such classification models can easily overfit when applied for medical images because of limited training data, which is a common problem in the field of medical image analysis. This paper proposes and investigates a reinforced classifier for improving the generalization under a few available training data. Partially following the idea of reinforcement learning, the proposed classifier uses a generalization-feedback from a subset of the training data to update its parameter instead of only using the conventional cross-entropy loss about the training data. We evaluate the improvement of the proposed classifier by applying it on three different classification problems against the standard deep classifiers equipped with existing overfitting-prevention techniques. Besides an overall improvement in classification performance, the proposed classifier showed remarkable characteristics of generalized learning, which can have great potential in medical classification tasks.

==> Reinforced Classifier - ESWA - arxiv/drop_tr.csv <==
1,46.667
2,64.074
3,47.963
4,55.556
5,58.889
6,60.926
7,62.778
8,63.148
9,63.519
10,65
11,67.037
12,69.074
13,70.37
14,71.296
15,73.148
16,74.259
17,75.926
18,76.111
19,77.037
20,76.852
21,78.148
22,78.704
23,80.185
24,79.815
25,80.741
26,80.556
27,81.481
28,81.111
29,82.407
30,83.333
31,84.074
32,84.63
33,85.185
34,86.296
35,86.852
36,87.407
37,88.148
38,88.519
39,89.074
40,89.074
41,89.074
42,89.259
43,89.815
44,90.741
45,91.481
46,92.037
47,92.593
48,92.963
49,93.519
50,94.259
51,94.815
52,95
53,95
54,95.37
55,95.926
56,95.926
57,95.926
58,95.926
59,96.296
60,96.667
61,96.667
62,96.852
63,96.852
64,97.222
65,97.407
66,97.593
67,97.778
68,97.778
69,97.778
70,97.778
71,97.778
72,97.778
73,97.778
74,97.778
75,97.778
76,97.778
77,97.778
78,97.778
79,97.778
80,97.778
81,97.778
82,97.778
83,97.778
84,97.778
85,97.778
86,97.778
87,97.778
88,97.778
89,97.778
90,97.778
91,97.778
92,97.778
93,97.778
94,97.778
95,97.778
96,97.778
97,97.778
98,97.778
99,97.778
100,97.778
101,97.778
102,97.778
103,97.778
104,97.778
105,97.778
106,97.778
107,97.778
108,97.778
109,97.778
110,97.778
111,97.778
112,97.778
113,97.778
114,97.778
115,97.778
116,97.778
117,97.778
118,97.778
119,97.778
120,97.778
121,97.778
122,97.778
123,97.778
124,97.778
125,97.778
126,97.778
127,97.778
128,97.778
129,97.778
130,97.778
131,97.778
132,97.778
133,97.778
134,97.778
135,97.778
136,97.778
137,97.778
138,97.778
139,97.778
140,97.778
141,97.778
142,97.778
143,97.778
144,97.778
145,97.778
146,97.778
147,97.778
148,97.778
149,97.778
150,97.778
151,97.778
152,97.778
153,97.778
154,97.778
155,97.778
156,97.778
157,97.778
158,97.778
159,97.778
160,97.778
161,97.778
162,97.778
163,97.778
164,97.778
165,97.778
166,97.778
167,97.778
168,97.778
169,97.778
170,97.778
171,97.778
172,97.778
173,97.778
174,97.778
175,97.778
176,97.778
177,97.778
178,97.778
179,97.778
180,97.778
181,97.778
182,97.778
183,97.778
184,97.778
185,97.778
186,97.778
187,97.778
188,97.778
189,97.778
190,97.778
191,97.778
192,97.778
193,97.778
194,97.778
195,97.778
196,97.778
197,97.778
198,97.778
199,97.778
200,97.778
201,97.778
202,97.778
203,97.778
204,97.778
205,97.778
206,97.778
207,97.778
208,97.778
209,97.778
210,97.778
211,97.778
212,97.778
213,97.778
214,97.778
215,97.778
216,97.778
217,97.778
218,97.778
219,97.778
220,97.778
221,97.778
222,97.778
223,97.778
224,97.778
225,97.778
226,97.778
227,97.778
228,97.778
229,97.778
230,97.778
231,97.778
232,97.778
233,97.778
234,97.778
235,97.778
236,97.778
237,97.778
238,97.778
239,97.778
240,97.778
241,97.778
242,97.778
243,97.778
244,97.778
245,97.778
246,97.778
247,97.778
248,97.778
249,97.778
250,97.778
251,97.778
252,97.778
253,97.778
254,97.778
255,97.778
256,97.778
257,97.778
258,97.778
259,97.778
260,97.778
261,97.778
262,97.778
263,97.778
264,97.778
265,97.778
266,97.778
267,97.778
268,97.778
269,97.778
270,97.778
271,97.778
272,97.778
273,97.778
274,97.778
275,97.778
276,97.778
277,97.778
278,97.778
279,97.778
280,97.778
281,97.778
282,97.778
283,97.778
284,97.778
285,97.778
286,97.778
287,97.778
288,97.778
289,97.778
290,97.778
291,97.778
292,97.778
293,97.778
294,97.778
295,97.778
296,97.778
297,97.778
298,97.778
299,97.778
300,97.778
301,97.778
302,97.778
303,97.778
304,97.778
305,97.778
306,97.778
307,97.778
308,97.778
309,97.778
310,97.778
311,97.778
312,97.778
313,97.778
314,97.778
315,97.778
316,97.778
317,97.778
318,97.778
319,97.778
320,97.778
321,97.778
322,97.778
323,97.778
324,97.778
325,97.778
326,97.778
327,97.778
328,97.778
329,97.778
330,97.778
331,97.778
332,97.778
333,97.778
334,97.778
335,97.778
336,97.778
337,97.778
338,97.778
339,97.778
340,97.778
341,97.778
342,97.778
343,97.778
344,97.778
345,97.778
346,97.778
347,97.778
348,97.778
349,97.778
350,97.778
351,97.778
352,97.778
353,97.778
354,97.778
355,97.778
356,97.778
357,97.778
358,97.778
359,97.778
360,97.778
361,97.778
362,97.778
363,97.778
364,97.778
365,97.778
366,97.778
367,97.778
368,97.778
369,97.778
370,97.778
371,97.778
372,97.778
373,97.778
374,97.778
375,97.778
376,97.778
377,97.778
378,97.778
379,97.778
380,97.778
381,97.778
382,97.778
383,97.778
384,97.778
385,97.778
386,97.778
387,97.778
388,97.778
389,97.778
390,97.778
391,97.778
392,97.778
393,97.778
394,97.778
395,97.778
396,97.778
397,97.778
398,97.778
399,97.778
400,97.778


==> Reinforced Classifier - ESWA - arxiv/drop_tst.csv <==
1,46.667
2,65
3,48.333
4,53.889
5,53.333
6,52.778
7,53.333
8,52.778
9,52.778
10,53.333
11,54.444
12,55
13,57.222
14,59.444
15,62.778
16,63.889
17,65.556
18,66.111
19,67.222
20,67.778
21,68.333
22,68.889
23,68.333
24,68.889
25,68.333
26,67.778
27,66.111
28,66.111
29,65.556
30,65
31,63.889
32,63.889
33,63.889
34,63.333
35,63.889
36,64.444
37,65
38,65
39,65
40,65
41,65
42,65.556
43,65
44,64.444
45,63.889
46,63.333
47,64.444
48,64.444
49,64.444
50,64.444
51,64.444
52,66.111
53,65.556
54,65.556
55,65
56,64.444
57,64.444
58,64.444
59,65
60,65
61,65
62,65
63,65
64,65
65,64.444
66,65
67,64.444
68,64.444
69,63.889
70,65
71,66.111
72,65.556
73,64.444
74,63.889
75,63.889
76,64.444
77,64.444
78,65
79,65
80,65
81,65
82,65.556
83,65.556
84,65.556
85,65.556
86,65.556
87,65.556
88,65
89,65
90,65
91,65
92,64.444
93,64.444
94,64.444
95,65
96,65
97,65
98,65
99,65
100,65
101,65
102,65
103,65
104,65
105,65
106,65
107,65
108,65
109,65
110,65
111,64.444
112,64.444
113,63.889
114,64.444
115,64.444
116,64.444
117,64.444
118,64.444
119,64.444
120,63.889
121,63.889
122,64.444
123,65
124,64.444
125,64.444
126,63.333
127,63.889
128,63.333
129,63.889
130,63.333
131,63.889
132,63.889
133,63.889
134,63.333
135,63.333
136,63.333
137,63.333
138,63.333
139,63.333
140,63.333
141,62.778
142,62.778
143,62.778
144,63.333
145,63.333
146,63.333
147,63.333
148,63.333
149,63.333
150,63.333
151,63.333
152,63.333
153,63.333
154,63.333
155,63.333
156,63.333
157,63.333
158,63.333
159,63.333
160,63.889
161,63.889
162,63.889
163,62.778
164,62.778
165,62.778
166,63.889
167,63.889
168,63.333
169,62.222
170,62.222
171,62.778
172,63.333
173,63.333
174,63.333
175,63.333
176,63.333
177,63.333
178,63.889
179,63.333
180,62.778
181,62.222
182,62.778
183,63.333
184,63.333
185,63.333
186,63.333
187,63.333
188,63.333
189,62.778
190,62.778
191,62.778
192,63.333
193,63.333
194,62.778
195,62.778
196,62.222
197,62.222
198,62.222
199,62.778
200,62.778
201,62.778
202,62.222
203,62.778
204,62.778
205,62.222
206,61.667
207,61.667
208,62.778
209,63.333
210,63.333
211,63.333
212,63.333
213,63.333
214,63.333
215,63.333
216,63.333
217,63.333
218,63.333
219,63.333
220,62.778
221,62.778
222,62.222
223,62.222
224,62.222
225,62.778
226,62.778
227,62.222
228,61.667
229,62.222
230,62.222
231,62.222
232,61.667
233,62.222
234,62.222
235,62.222
236,62.222
237,62.778
238,62.778
239,62.222
240,62.222
241,62.222
242,62.222
243,61.667
244,62.222
245,62.222
246,62.222
247,61.667
248,61.667
249,62.222
250,62.222
251,62.222
252,61.667
253,61.667
254,62.222
255,62.222
256,62.222
257,61.667
258,62.222
259,62.222
260,62.222
261,61.667
262,61.667
263,61.667
264,61.667
265,61.667
266,61.667
267,61.667
268,61.667
269,62.222
270,62.222
271,62.222
272,61.667
273,61.667
274,61.667
275,61.667
276,61.667
277,61.667
278,61.667
279,61.667
280,62.222
281,62.222
282,62.222
283,62.222
284,62.222
285,62.222
286,61.667
287,61.667
288,61.667
289,61.667
290,61.667
291,61.667
292,61.667
293,61.667
294,61.667
295,61.667
296,61.667
297,61.667
298,61.667
299,61.667
300,61.667
301,61.667
302,61.667
303,61.667
304,61.667
305,61.667
306,61.667
307,61.667
308,61.667
309,61.667
310,61.667
311,61.667
312,61.667
313,61.667
314,61.667
315,61.667
316,61.667
317,61.667
318,61.667
319,61.667
320,61.667
321,61.667
322,61.667
323,61.667
324,61.667
325,61.667
326,61.667
327,61.667
328,61.667
329,61.667
330,61.667
331,61.667
332,61.667
333,61.667
334,61.667
335,61.667
336,61.667
337,61.667
338,61.667
339,61.667
340,61.667
341,61.667
342,61.667
343,61.667
344,61.667
345,61.667
346,61.667
347,61.667
348,61.667
349,61.667
350,61.667
351,61.667
352,61.667
353,61.667
354,61.667
355,61.667
356,61.667
357,61.667
358,61.667
359,61.667
360,61.667
361,61.667
362,61.667
363,61.667
364,61.667
365,61.667
366,61.667
367,61.667
368,61.667
369,61.667
370,61.667
371,61.667
372,61.667
373,61.667
374,61.667
375,61.667
376,61.667
377,61.667
378,61.667
379,61.667
380,61.667
381,61.667
382,61.667
383,61.667
384,61.667
385,61.667
386,61.667
387,61.667
388,61.667
389,61.667
390,61.667
391,61.667
392,61.667
393,61.667
394,61.667
395,61.667
396,61.667
397,61.667
398,61.667
399,61.667
400,61.667


==> Reinforced Classifier - ESWA - arxiv/drop_val.csv <==
1,40
2,54.444
3,41.111
4,48.333
5,50
6,49.444
7,48.889
8,50.556
9,52.778
10,53.889
11,53.889
12,53.889
13,56.111
14,58.889
15,61.667
16,63.333
17,65
18,66.111
19,66.111
20,66.111
21,65.556
22,65.556
23,65.556
24,66.667
25,67.778
26,68.333
27,67.778
28,68.889
29,69.444
30,71.111
31,71.111
32,71.667
33,71.667
34,71.111
35,71.111
36,70.556
37,71.111
38,70.556
39,71.111
40,70.556
41,70
42,68.889
43,68.889
44,69.444
45,70
46,69.444
47,68.333
48,68.333
49,68.333
50,68.889
51,67.778
52,67.222
53,67.222
54,66.667
55,67.778
56,67.222
57,69.444
58,68.889
59,69.444
60,68.333
61,69.444
62,70.556
63,71.667
64,71.667
65,70.556
66,69.444
67,68.889
68,70
69,70.556
70,70.556
71,70.556
72,71.111
73,71.111
74,70
75,69.444
76,70
77,71.111
78,72.222
79,72.222
80,72.222
81,71.111
82,70.556
83,70.556
84,70.556
85,70.556
86,70.556
87,70.556
88,70.556
89,69.444
90,69.444
91,69.444
92,70
93,70
94,70
95,70
96,69.444
97,69.444
98,69.444
99,70
100,70
101,70
102,70
103,70
104,70
105,70
106,70
107,69.444
108,70
109,69.444
110,69.444
111,68.889
112,69.444
113,69.444
114,69.444
115,69.444
116,69.444
117,69.444
118,69.444
119,70
120,70
121,70
122,70
123,70
124,69.444
125,70
126,70
127,70.556
128,70
129,70
130,70
131,70
132,69.444
133,69.444
134,69.444
135,70
136,70
137,70
138,69.444
139,69.444
140,69.444
141,69.444
142,69.444
143,69.444
144,69.444
145,69.444
146,68.889
147,69.444
148,68.889
149,69.444
150,69.444
151,70
152,70
153,69.444
154,69.444
155,69.444
156,69.444
157,69.444
158,68.889
159,69.444
160,69.444
161,70
162,69.444
163,69.444
164,69.444
165,70
166,70
167,70
168,69.444
169,69.444
170,69.444
171,70
172,70
173,70
174,70
175,70
176,70
177,70
178,70
179,70
180,70
181,70
182,70
183,70
184,70
185,70
186,70
187,70
188,70
189,70
190,70
191,70
192,70
193,70
194,70
195,70
196,70
197,70
198,70
199,70
200,70
201,70
202,70
203,70
204,70
205,70
206,70
207,70
208,70
209,70
210,70
211,70
212,70
213,70
214,70
215,70
216,70
217,70
218,70
219,70
220,70
221,70
222,70
223,70
224,70
225,70
226,70
227,70
228,70
229,70
230,70
231,70
232,70
233,70
234,70
235,70
236,70
237,70
238,70
239,70
240,70
241,70
242,70
243,70
244,70
245,70
246,70
247,70
248,70
249,70
250,70
251,70
252,70
253,70
254,70
255,70
256,70
257,70
258,70
259,70
260,70
261,70
262,70
263,70
264,70
265,70
266,70
267,70
268,70
269,70
270,70
271,70
272,70
273,70
274,70
275,70
276,70
277,70
278,70
279,70
280,70
281,70
282,70
283,70
284,70
285,70
286,70
287,70
288,70
289,70
290,70
291,70
292,70
293,70
294,70
295,70
296,70
297,70
298,70
299,70
300,70
301,70
302,70
303,70
304,70
305,70
306,70
307,70
308,70
309,70
310,70
311,70
312,70
313,70
314,70
315,70
316,70
317,70
318,70
319,70
320,70
321,70
322,70
323,70
324,70
325,70
326,70
327,70
328,70
329,70
330,70
331,70
332,70
333,70
334,70
335,70
336,70
337,70
338,70
339,70
340,70
341,70
342,70
343,70
344,70
345,70
346,70
347,70
348,70
349,70
350,70
351,70
352,70
353,70
354,70
355,70
356,70
357,70
358,70
359,70
360,70
361,70
362,70
363,70
364,70
365,70
366,70
367,70
368,70
369,70
370,70
371,70
372,70
373,70
374,70
375,70
376,70
377,70
378,70
379,70
380,70
381,70
382,70
383,70
384,70
385,70
386,70
387,70
388,70
389,70
390,70
391,70
392,70
393,70
394,70
395,70
396,70
397,70
398,70
399,70
400,70


==> Reinforced Classifier - ESWA - arxiv/dropl2_tr.csv <==
1,42.222
2,55
3,37.222
4,43.704
5,50
6,57.222
7,62.593
8,66.111
9,68.148
10,68.889
11,70.185
12,70.185
13,70.926
14,70.556
15,70.37
16,70.741
17,70.926
18,72.407
19,72.963
20,73.148
21,74.259
22,74.259
23,75.556
24,73.889
25,74.444
26,74.259
27,75.926
28,75.556
29,76.111
30,75.926
31,76.481
32,77.037
33,77.593
34,78.148
35,78.148
36,78.333
37,78.519
38,79.259
39,79.815
40,80.185
41,80.37
42,80.741
43,81.111
44,81.667
45,82.778
46,83.889
47,84.074
48,84.259
49,84.63
50,86.481
51,87.963
52,89.444
53,89.63
54,89.259
55,89.444
56,90
57,91.111
58,91.296
59,91.296
60,91.111
61,91.481
62,91.667
63,91.852
64,91.852
65,92.593
66,92.593
67,92.963
68,92.593
69,93.333
70,93.519
71,93.889
72,93.519
73,93.704
74,93.519
75,94.074
76,94.259
77,94.63
78,94.63
79,94.444
80,95
81,95.185
82,95.556
83,95.556
84,95
85,94.63
86,94.444
87,95.741
88,96.296
89,96.852
90,96.667
91,96.852
92,96.852
93,97.037
94,97.222
95,97.222
96,97.407
97,97.407
98,97.407
99,97.222
100,97.407
101,97.593
102,97.778
103,97.963
104,97.963
105,98.148
106,98.148
107,98.333
108,98.333
109,98.333
110,98.333
111,98.333
112,98.333
113,98.333
114,98.333
115,98.333
116,98.333
117,98.333
118,98.333
119,98.333
120,98.333
121,98.333
122,98.333
123,98.333
124,98.333
125,98.333
126,98.333
127,98.333
128,98.333
129,98.333
130,98.333
131,98.333
132,98.333
133,98.333
134,98.333
135,98.333
136,98.333
137,98.333
138,98.333
139,98.333
140,98.333
141,98.333
142,98.333
143,98.333
144,98.333
145,98.333
146,98.333
147,98.333
148,98.333
149,98.333
150,98.333
151,98.333
152,98.333
153,98.333
154,98.333
155,98.333
156,98.333
157,98.333
158,98.333
159,98.333
160,98.333
161,98.333
162,98.333
163,98.333
164,98.333
165,98.333
166,98.333
167,98.333
168,98.333
169,98.333
170,98.333
171,98.333
172,98.333
173,98.333
174,98.333
175,98.333
176,98.333
177,98.333
178,98.333
179,98.333
180,98.333
181,98.333
182,98.333
183,98.333
184,98.333
185,98.333
186,98.333
187,98.333
188,98.333
189,98.333
190,98.333
191,98.333
192,98.333
193,98.333
194,98.333
195,98.333
196,98.333
197,98.333
198,98.333
199,98.333
200,98.333
201,98.333
202,98.333
203,98.333
204,98.333
205,98.333
206,98.333
207,98.333
208,98.333
209,98.333
210,98.333
211,98.333
212,98.333
213,98.333
214,98.333
215,98.333
216,98.333
217,98.333
218,98.333
219,98.333
220,98.333
221,98.333
222,98.333
223,98.333
224,98.333
225,98.333
226,98.333
227,98.333
228,98.333
229,98.333
230,98.333
231,98.333
232,98.333
233,98.333
234,98.333
235,98.333
236,98.333
237,98.333
238,98.333
239,98.333
240,98.333
241,98.333
242,98.333
243,98.333
244,98.333
245,98.333
246,98.333
247,98.333
248,98.333
249,98.333
250,98.333
251,98.333
252,98.333
253,98.333
254,98.333
255,98.333
256,98.333
257,98.333
258,98.333
259,98.333
260,98.333
261,98.333
262,98.333
263,98.333
264,98.333
265,98.333
266,98.333
267,98.333
268,98.333
269,98.333
270,98.333
271,98.333
272,98.333
273,98.333
274,98.333
275,98.333
276,98.333
277,98.333
278,98.333
279,98.333
280,98.333
281,98.333
282,98.333
283,98.333
284,98.333
285,98.333
286,98.333
287,98.333
288,98.333
289,98.333
290,98.333
291,98.333
292,98.333
293,98.333
294,98.333
295,98.333
296,98.333
297,98.333
298,98.333
299,98.333
300,98.333
301,98.333
302,98.333
303,98.333
304,98.333
305,98.333
306,98.333
307,98.333
308,98.333
309,98.333
310,98.333
311,98.333
312,98.333
313,98.333
314,98.333
315,98.333
316,98.333
317,98.333
318,98.333
319,98.333
320,98.333
321,98.333
322,98.333
323,98.333
324,98.333
325,98.333
326,98.333
327,98.333
328,98.333
329,98.333
330,98.333
331,98.333
332,98.333
333,98.333
334,98.333
335,98.333
336,98.333
337,98.333
338,98.333
339,98.333
340,98.333
341,98.333
342,98.333
343,98.333
344,98.333
345,98.333
346,98.333
347,98.333
348,98.333
349,98.333
350,98.333
351,98.333
352,98.333
353,98.333
354,98.333
355,98.333
356,98.333
357,98.333
358,98.333
359,98.333
360,98.333
361,98.333
362,98.333
363,98.333
364,98.333
365,98.333
366,98.333
367,98.333
368,98.333
369,98.333
370,98.333
371,98.333
372,98.333
373,98.333
374,98.333
375,98.333
376,98.333
377,98.333
378,98.333
379,98.333
380,98.333
381,98.333
382,98.333
383,98.333
384,98.333
385,98.333
386,98.333
387,98.333
388,98.333
389,98.333
390,98.333
391,98.333
392,98.333
393,98.333
394,98.333
395,98.333
396,98.333
397,98.333
398,98.333
399,98.333
400,98.333
401,98.333
402,98.333
403,98.333
404,98.333
405,98.333
406,98.333
407,98.333
408,98.333
409,98.333
410,98.333
411,98.333
412,98.333
413,98.333
414,98.333
415,98.333
416,98.333
417,98.333
418,98.333
419,98.333
420,98.333
421,98.333
422,98.333
423,98.333
424,98.333
425,98.333
426,98.333
427,98.333
428,98.333
429,98.333
430,98.333
431,98.333
432,98.333
433,98.333
434,98.333
435,98.333
436,98.333
437,98.333
438,98.333
439,98.333
440,98.333
441,98.333
442,98.333
443,98.333
444,98.333
445,98.333
446,98.333
447,98.333
448,98.333
449,98.333
450,98.333
451,98.333
452,98.333
453,98.333
454,98.333
455,98.333
456,98.333
457,98.333
458,98.333
459,98.333
460,98.333
461,98.333
462,98.333
463,98.333
464,98.333
465,98.333
466,98.333
467,98.333
468,98.333
469,98.333
470,98.333
471,98.333
472,98.333
473,98.333
474,98.333
475,98.333
476,98.333
477,98.333
478,98.333
479,98.333
480,98.333
481,98.333
482,98.333
483,98.333
484,98.333
485,98.333
486,98.333
487,98.333
488,98.333
489,98.333
490,98.333
491,98.333
492,98.333
493,98.333
494,98.333
495,98.333
496,98.333
497,98.333
498,98.333
499,98.333
500,98.333
501,98.333
502,98.333
503,98.333
504,98.333
505,98.333
506,98.333
507,98.333
508,98.333
509,98.333
510,98.333
511,98.333
512,98.333
513,98.333
514,98.333
515,98.333
516,98.333
517,98.333
518,98.333
519,98.333
520,98.333
521,98.333
522,98.333
523,98.333
524,98.333
525,98.333
526,98.333
527,98.333
528,98.333
529,98.333
530,98.333
531,98.333
532,98.333
533,98.333
534,98.333
535,98.333
536,98.333
537,98.333
538,98.333
539,98.333
540,98.333
541,98.333
542,98.333
543,98.333
544,98.333
545,98.333
546,98.333
547,98.333
548,98.333
549,98.333
550,98.333
551,98.333
552,98.333
553,98.333
554,98.333
555,98.333
556,98.519
557,94.815
558,93.519
559,93.519
560,97.222
561,98.704
562,98.519
563,98.704
564,98.704
565,98.889
566,98.889
567,98.889
568,98.889
569,98.889
570,98.889
571,98.889
572,98.889
573,98.889
574,98.889
575,98.889
576,98.889
577,98.889
578,98.889
579,98.889
580,98.889
581,98.889
582,98.889
583,98.889
584,98.889
585,98.889
586,98.889
587,98.889
588,98.889
589,98.889
590,98.889
591,98.889
592,98.889
593,98.889
594,98.889
595,98.889
596,98.889
597,98.889
598,98.889
599,98.889
600,98.889
601,98.889
602,98.889
603,98.889
604,98.889
605,98.889
606,98.889
607,98.889
608,98.889
609,98.889
610,98.889
611,98.889
612,98.889
613,98.889
614,98.889
615,98.889
616,98.889
617,98.889
618,98.889
619,98.889
620,98.889
621,98.889
622,98.889
623,98.889
624,98.889
625,98.889
626,98.889
627,98.889
628,98.889
629,98.889
630,98.889
631,98.889
632,98.889
633,98.889
634,98.889
635,98.889
636,98.889
637,98.889
638,98.889
639,98.889
640,98.889
641,98.889
642,98.889
643,98.889
644,98.889
645,98.889
646,98.889
647,98.889
648,98.889
649,98.889
650,98.889
651,98.889
652,98.889
653,98.889
654,98.889
655,98.889
656,98.889
657,98.889
658,98.889
659,98.889
660,98.889
661,98.889
662,98.889
663,98.889
664,98.889
665,98.889
666,98.889
667,98.889
668,98.889
669,98.889
670,98.889
671,98.889
672,98.889
673,98.889
674,98.889
675,98.889
676,98.889
677,98.889
678,98.889
679,98.889
680,98.889
681,98.889
682,98.889
683,98.889
684,98.889
685,98.889
686,98.889
687,98.889
688,98.889
689,98.889
690,98.889
691,98.889
692,98.889
693,98.889
694,98.889
695,98.889
696,98.889
697,98.889
698,98.889
699,98.889
700,98.889
701,98.889
702,98.889
703,98.889
704,98.889
705,98.889
706,98.889
707,98.889
708,98.889
709,98.889
710,98.889
711,98.889
712,98.889
713,98.889
714,98.889
715,98.889
716,98.889
717,98.889
718,98.889
719,98.889
720,98.889
721,98.889
722,98.889
723,98.889
724,98.889
725,98.889
726,98.889
727,98.889
728,98.889
729,98.889
730,98.889
731,98.889
732,98.889
733,98.889
734,98.889
735,98.889
736,98.889
737,98.889
738,98.889
739,98.889
740,98.889
741,98.889
742,98.889
743,98.889
744,98.889
745,98.889
746,98.889
747,98.889
748,98.889
749,98.889
750,98.889
751,98.889
752,98.889
753,98.889
754,98.889
755,98.889
756,98.889
757,98.889
758,98.889
759,98.889
760,98.889
761,98.889
762,98.889
763,98.889
764,98.889
765,98.889
766,98.889
767,98.889
768,98.889
769,98.889
770,98.889
771,98.889
772,98.889
773,98.889
774,98.889
775,98.889
776,98.889
777,98.889
778,98.889
779,98.889
780,98.889
781,98.889
782,98.889
783,98.889
784,98.889
785,98.889
786,98.889
787,98.889
788,98.889
789,98.889
790,98.889
791,98.889
792,98.889
793,98.889
794,98.889
795,98.889
796,98.889
797,98.889
798,98.889
799,98.889
800,98.889
801,98.889
802,98.889
803,98.889
804,98.889
805,98.889
806,98.889
807,98.889
808,98.889
809,98.889
810,98.889
811,98.889
812,98.889
813,98.889
814,98.889
815,98.889
816,98.889
817,98.889
818,98.889
819,98.889
820,98.889
821,98.889
822,98.889
823,98.889
824,98.889
825,98.889
826,98.889
827,98.889
828,98.889
829,98.889
830,98.889
831,98.889
832,98.889
833,98.889
834,98.889
835,98.889
836,98.889
837,98.889
838,98.889
839,98.889
840,98.889
841,98.889
842,98.889
843,98.889
844,98.889
845,98.889
846,98.889
847,98.889
848,98.889
849,98.889
850,98.889
851,98.889
852,98.889
853,98.889
854,98.889
855,98.889
856,98.889
857,98.889
858,98.889
859,98.889
860,98.889
861,98.889
862,98.889
863,98.889
864,98.889
865,98.889
866,98.889
867,98.889
868,98.889
869,98.889
870,98.889
871,98.889
872,98.889
873,98.889
874,98.889
875,98.889
876,98.889
877,98.889
878,98.889
879,98.889
880,98.889
881,98.889
882,98.889
883,98.889
884,98.889
885,98.889
886,98.889
887,98.889
888,98.889
889,98.889
890,98.889
891,98.889
892,98.889
893,98.889
894,98.889
895,98.889
896,98.889
897,98.889
898,98.889
899,98.889
900,98.889
901,98.889
902,98.889
903,98.889
904,98.889
905,98.889
906,98.889
907,98.889
908,98.889
909,98.889
910,98.889
911,98.889
912,98.889
913,98.889
914,98.889
915,98.889
916,98.889
917,98.889
918,98.889
919,98.889
920,98.889
921,98.889
922,98.889
923,98.889
924,98.889
925,98.889
926,98.889
927,98.889
928,98.889
929,98.889
930,98.889
931,98.889
932,98.889
933,98.889
934,98.889
935,98.889
936,98.889
937,98.889
938,98.889
939,98.889
940,98.889
941,98.889
942,98.889
943,98.889
944,98.889
945,98.889
946,98.889
947,98.889
948,98.889
949,98.889
950,98.889
951,98.889
952,98.889
953,98.889
954,98.889
955,98.889
956,98.889
957,98.889
958,98.889
959,98.889
960,98.889
961,98.889
962,98.889
963,98.889
964,98.889
965,98.889
966,98.889
967,98.889
968,98.889
969,98.889
970,98.889
971,98.889
972,98.889
973,98.889
974,98.889
975,98.889
976,98.889
977,98.889
978,98.889
979,98.889
980,98.889
981,98.889
982,98.889
983,98.889
984,98.889
985,98.889
986,98.889
987,98.889
988,98.889
989,98.889
990,98.889
991,98.889
992,98.889
993,98.889
994,98.889
995,98.889
996,98.889
997,98.889
998,98.889
999,98.889
1000,98.889
1001,98.889
1002,98.889
1003,98.889
1004,98.889
1005,98.889
1006,98.889
1007,98.889
1008,98.889
1009,98.889
1010,98.889
1011,98.889
1012,98.889
1013,98.889
1014,98.889
1015,98.889
1016,98.889
1017,98.889
1018,98.889
1019,98.889
1020,98.889
1021,98.889
1022,98.889
1023,98.889
1024,98.889
1025,98.889
1026,98.889
1027,98.889
1028,98.889
1029,98.889
1030,98.889
1031,98.704
1032,98.519
1033,98.333
1034,98.333
1035,97.407
1036,97.593
1037,97.407
1038,98.519
1039,98.519
1040,98.889
1041,98.889
1042,98.889
1043,98.889
1044,98.889
1045,98.889
1046,98.889
1047,98.889
1048,98.889
1049,98.889
1050,98.889
1051,98.889
1052,98.889
1053,98.889
1054,98.889
1055,98.889
1056,98.889
1057,98.889
1058,98.889
1059,98.889
1060,98.889
1061,98.889
1062,98.889
1063,98.889
1064,98.889
1065,98.889
1066,98.889
1067,98.889
1068,98.889
1069,98.889
1070,98.889
1071,98.889
1072,98.889
1073,98.889
1074,98.889
1075,98.889
1076,98.889
1077,98.889
1078,98.889
1079,98.889
1080,98.889
1081,98.889
1082,98.889
1083,98.889
1084,98.889
1085,98.889
1086,98.889
1087,98.889
1088,98.889
1089,98.889
1090,98.889
1091,98.889
1092,98.889
1093,98.889
1094,98.889
1095,98.889
1096,98.889
1097,98.889
1098,98.889
1099,98.889
1100,98.889
1101,98.889
1102,98.889
1103,98.889
1104,98.889
1105,98.889
1106,98.889
1107,98.889
1108,98.889
1109,98.889
1110,98.889
1111,98.889
1112,98.889
1113,98.889
1114,98.889
1115,98.889
1116,98.889
1117,98.889
1118,98.889
1119,98.889
1120,98.889
1121,98.889
1122,98.889
1123,98.889
1124,98.889
1125,98.889
1126,98.889
1127,98.889
1128,98.889
1129,98.889
1130,98.889
1131,98.889
1132,98.889
1133,98.889
1134,98.889
1135,98.889
1136,98.889
1137,98.889
1138,98.889
1139,98.889
1140,98.889
1141,98.889
1142,98.889
1143,98.889
1144,98.889
1145,98.889
1146,98.889
1147,98.889
1148,98.889
1149,98.889
1150,98.889
1151,98.889
1152,98.889
1153,98.889
1154,98.889
1155,98.889
1156,98.889
1157,98.889
1158,98.889
1159,98.889
1160,98.889
1161,98.889
1162,98.889
1163,98.889
1164,98.889
1165,98.889
1166,98.889
1167,98.889
1168,98.889
1169,98.889
1170,98.889
1171,98.889
1172,98.889
1173,98.889
1174,98.889
1175,98.889
1176,98.889
1177,98.889
1178,98.889
1179,98.889
1180,98.889
1181,98.889
1182,98.889
1183,98.889
1184,98.889
1185,98.889
1186,98.889
1187,98.889
1188,98.889
1189,98.889
1190,98.889
1191,98.889
1192,98.889
1193,98.889
1194,98.889
1195,98.889
1196,98.889
1197,98.889
1198,98.889
1199,98.889
1200,98.889


==> Reinforced Classifier - ESWA - arxiv/dropl2_tst.csv <==
1,44.444
2,57.222
3,38.889
4,44.444
5,50.556
6,55
7,58.889
8,60
9,60.556
10,60.556
11,61.667
12,63.333
13,63.889
14,65
15,66.111
16,67.778
17,68.333
18,68.333
19,68.333
20,69.444
21,70
22,70.556
23,69.444
24,69.444
25,68.333
26,68.889
27,67.778
28,69.444
29,69.444
30,71.111
31,71.111
32,70
33,69.444
34,68.889
35,70
36,69.444
37,69.444
38,69.444
39,70.556
40,70.556
41,71.111
42,71.111
43,70.556
44,69.444
45,70
46,70
47,71.111
48,68.889
49,70
50,68.333
51,69.444
52,68.889
53,68.889
54,69.444
55,68.889
56,70.556
57,68.889
58,68.889
59,69.444
60,71.667
61,71.667
62,70.556
63,67.222
64,67.222
65,68.889
66,72.778
67,73.333
68,72.222
69,68.889
70,69.444
71,70
72,72.222
73,71.667
74,71.667
75,72.222
76,73.333
77,73.889
78,73.889
79,71.667
80,71.667
81,70
82,72.778
83,72.778
84,71.111
85,70
86,66.667
87,71.111
88,72.222
89,75.556
90,75
91,73.889
92,73.333
93,71.667
94,72.778
95,73.333
96,73.889
97,73.333
98,73.333
99,72.222
100,72.222
101,71.111
102,72.778
103,71.667
104,72.778
105,71.667
106,72.778
107,72.778
108,72.778
109,72.778
110,72.222
111,71.667
112,71.667
113,71.667
114,73.333
115,73.889
116,72.222
117,71.667
118,71.111
119,72.222
120,72.222
121,71.667
122,71.667
123,71.667
124,71.667
125,73.333
126,73.889
127,74.444
128,73.333
129,73.333
130,73.333
131,73.333
132,72.778
133,72.778
134,72.778
135,72.778
136,72.778
137,72.778
138,73.333
139,73.333
140,73.333
141,73.333
142,73.333
143,73.889
144,73.889
145,73.889
146,73.333
147,73.333
148,72.222
149,72.778
150,71.667
151,73.333
152,72.778
153,74.444
154,72.778
155,73.889
156,72.222
157,73.889
158,73.333
159,74.444
160,73.889
161,73.889
162,73.889
163,74.444
164,73.333
165,73.333
166,73.333
167,74.444
168,73.333
169,73.889
170,72.222
171,73.889
172,72.222
173,73.889
174,73.889
175,75
176,75
177,75
178,75
179,73.889
180,73.889
181,72.778
182,73.889
183,73.889
184,73.889
185,73.333
186,72.778
187,73.889
188,72.778
189,72.778
190,71.667
191,73.333
192,73.333
193,74.444
194,73.333
195,73.889
196,73.333
197,73.889
198,73.333
199,73.889
200,73.889
201,73.889
202,73.333
203,72.778
204,72.778
205,72.778
206,73.333
207,73.333
208,73.333
209,73.333
210,73.333
211,73.333
212,73.333
213,73.333
214,73.333
215,72.778
216,72.778
217,72.778
218,73.333
219,73.333
220,73.333
221,73.333
222,73.333
223,73.889
224,72.778
225,73.333
226,72.778
227,73.889
228,73.333
229,73.889
230,73.889
231,74.444
232,72.778
233,72.778
234,72.222
235,73.333
236,73.333
237,73.333
238,73.333
239,73.333
240,72.222
241,72.222
242,72.222
243,73.333
244,73.333
245,73.333
246,73.333
247,73.333
248,73.333
249,73.333
250,73.333
251,73.333
252,73.333
253,73.333
254,73.333
255,73.333
256,72.222
257,72.222
258,72.222
259,73.333
260,73.333
261,73.333
262,73.333
263,73.333
264,73.333
265,73.333
266,73.333
267,73.333
268,73.333
269,73.333
270,73.333
271,73.333
272,72.778
273,72.778
274,72.778
275,73.333
276,73.333
277,73.333
278,73.333
279,73.333
280,73.333
281,73.333
282,73.333
283,73.333
284,73.333
285,73.333
286,73.333
287,73.889
288,73.889
289,73.889
290,73.333
291,73.333
292,73.333
293,73.333
294,73.333
295,73.333
296,73.333
297,73.333
298,73.333
299,73.333
300,73.333
301,73.333
302,73.333
303,73.333
304,73.333
305,73.333
306,73.889
307,73.889
308,73.889
309,73.333
310,73.333
311,73.333
312,73.333
313,73.889
314,73.889
315,74.444
316,73.889
317,74.444
318,73.889
319,74.444
320,73.889
321,73.889
322,73.333
323,73.889
324,73.889
325,73.889
326,73.889
327,75
328,73.889
329,73.333
330,72.222
331,73.333
332,73.333
333,73.333
334,73.333
335,73.333
336,73.333
337,73.333
338,73.889
339,73.889
340,74.444
341,73.889
342,73.889
343,73.889
344,74.444
345,73.889
346,73.889
347,73.333
348,73.889
349,73.333
350,73.889
351,73.889
352,73.889
353,73.333
354,73.889
355,73.889
356,74.444
357,73.889
358,74.444
359,73.889
360,74.444
361,74.444
362,75
363,75
364,74.444
365,74.444
366,74.444
367,74.444
368,74.444
369,73.889
370,74.444
371,74.444
372,73.889
373,73.333
374,72.222
375,72.778
376,73.333
377,74.444
378,74.444
379,73.889
380,73.333
381,73.889
382,74.444
383,75
384,74.444
385,73.889
386,72.222
387,72.778
388,73.333
389,73.333
390,72.778
391,71.667
392,73.333
393,73.889
394,74.444
395,73.889
396,73.889
397,74.444
398,75
399,75
400,75
401,74.444
402,74.444
403,73.333
404,73.333
405,72.222
406,72.778
407,72.778
408,73.889
409,73.889
410,72.778
411,71.667
412,71.667
413,72.778
414,73.889
415,73.889
416,74.444
417,74.444
418,75
419,73.889
420,73.333
421,72.778
422,73.333
423,73.889
424,74.444
425,74.444
426,74.444
427,74.444
428,75
429,74.444
430,73.889
431,73.333
432,72.778
433,72.222
434,71.667
435,72.778
436,73.333
437,74.444
438,74.444
439,74.444
440,73.333
441,72.778
442,72.778
443,73.333
444,73.333
445,73.889
446,73.889
447,73.889
448,72.778
449,72.778
450,72.778
451,73.333
452,73.889
453,73.889
454,74.444
455,73.333
456,72.778
457,72.778
458,73.333
459,73.889
460,73.333
461,73.333
462,73.333
463,73.333
464,73.333
465,73.333
466,73.333
467,73.333
468,73.333
469,73.333
470,73.333
471,72.222
472,71.667
473,71.111
474,71.667
475,71.667
476,72.222
477,72.778
478,73.889
479,73.889
480,73.889
481,72.778
482,72.778
483,72.778
484,73.333
485,72.778
486,71.667
487,71.667
488,71.667
489,72.778
490,72.778
491,73.333
492,73.333
493,72.222
494,71.667
495,71.667
496,72.778
497,73.889
498,73.333
499,72.778
500,71.111
501,71.667
502,72.778
503,73.889
504,72.778
505,71.667
506,70.556
507,72.222
508,73.333
509,74.444
510,72.778
511,72.778
512,72.778
513,73.889
514,73.333
515,73.889
516,73.333
517,72.778
518,71.667
519,72.222
520,72.222
521,72.222
522,71.667
523,71.667
524,72.222
525,72.222
526,72.778
527,72.222
528,71.667
529,72.222
530,72.222
531,73.333
532,72.222
533,72.778
534,72.778
535,72.778
536,72.222
537,72.778
538,73.333
539,73.889
540,73.333
541,73.333
542,72.778
543,72.222
544,72.778
545,72.778
546,73.889
547,73.333
548,74.444
549,73.889
550,73.889
551,72.222
552,71.667
553,71.111
554,71.667
555,72.222
556,72.222
557,68.889
558,66.111
559,67.778
560,71.111
561,73.333
562,72.778
563,73.333
564,73.333
565,72.222
566,71.667
567,71.667
568,72.222
569,72.222
570,72.778
571,72.222
572,72.222
573,71.667
574,72.222
575,72.222
576,72.222
577,71.667
578,72.222
579,72.222
580,72.778
581,72.222
582,72.222
583,71.667
584,72.222
585,72.222
586,72.222
587,71.667
588,72.222
589,72.222
590,72.778
591,72.778
592,72.778
593,72.778
594,72.778
595,72.778
596,72.222
597,71.667
598,71.667
599,72.222
600,72.222
601,72.222
602,72.222
603,72.222
604,72.778
605,72.222
606,72.222
607,72.222
608,72.222
609,72.778
610,72.222
611,72.222
612,71.667
613,71.667
614,72.222
615,72.222
616,72.778
617,72.222
618,72.778
619,72.222
620,72.778
621,72.222
622,72.778
623,72.222
624,72.778
625,72.222
626,72.222
627,72.222
628,72.222
629,72.778
630,72.222
631,72.778
632,72.778
633,72.778
634,72.778
635,72.778
636,72.778
637,72.778
638,72.222
639,72.778
640,72.222
641,72.778
642,72.222
643,72.778
644,72.778
645,72.778
646,72.778
647,72.222
648,72.778
649,72.222
650,72.778
651,72.778
652,73.333
653,72.778
654,72.778
655,72.778
656,72.778
657,72.778
658,72.222
659,72.222
660,72.222
661,72.222
662,72.778
663,72.222
664,72.778
665,72.778
666,73.333
667,73.333
668,72.778
669,72.778
670,72.222
671,72.778
672,72.222
673,72.222
674,72.222
675,72.222
676,72.778
677,72.778
678,73.333
679,72.778
680,72.778
681,72.222
682,72.778
683,72.222
684,72.778
685,72.222
686,72.778
687,72.222
688,72.778
689,72.222
690,72.778
691,72.778
692,73.333
693,72.778
694,72.778
695,72.778
696,72.778
697,72.778
698,72.222
699,72.778
700,72.222
701,72.778
702,72.222
703,72.222
704,72.222
705,72.222
706,72.778
707,72.222
708,72.778
709,72.222
710,72.222
711,71.667
712,72.222
713,72.222
714,72.778
715,72.222
716,73.333
717,72.778
718,73.333
719,72.222
720,72.222
721,72.222
722,72.222
723,72.778
724,72.222
725,72.222
726,71.111
727,71.111
728,71.111
729,71.667
730,71.667
731,71.667
732,72.222
733,72.222
734,72.778
735,72.222
736,72.222
737,72.222
738,72.778
739,72.778
740,72.222
741,71.667
742,71.667
743,72.778
744,72.222
745,72.778
746,71.667
747,72.222
748,71.111
749,71.667
750,71.667
751,72.778
752,71.667
753,71.667
754,71.111
755,71.667
756,71.111
757,70.556
758,70
759,70.556
760,71.111
761,71.667
762,72.778
763,72.778
764,72.778
765,72.222
766,72.222
767,72.778
768,72.222
769,72.222
770,71.667
771,71.667
772,71.667
773,71.667
774,71.667
775,71.667
776,71.667
777,71.667
778,72.222
779,72.778
780,72.778
781,72.778
782,72.222
783,72.222
784,71.667
785,71.111
786,70.556
787,71.111
788,71.667
789,72.222
790,72.222
791,71.111
792,72.222
793,71.667
794,73.333
795,72.222
796,72.778
797,72.222
798,72.222
799,71.667
800,71.667
801,71.667
802,72.778
803,72.778
804,72.778
805,71.667
806,71.667
807,71.667
808,71.111
809,72.222
810,72.222
811,72.778
812,71.667
813,71.111
814,71.111
815,71.111
816,72.778
817,72.222
818,72.222
819,71.111
820,72.222
821,72.222
822,72.222
823,71.667
824,71.667
825,72.778
826,72.778
827,72.778
828,71.667
829,71.667
830,71.667
831,71.667
832,72.778
833,72.778
834,72.778
835,72.778
836,72.778
837,72.778
838,71.667
839,71.667
840,71.667
841,71.667
842,71.111
843,71.111
844,71.667
845,72.222
846,70.556
847,70.556
848,70.556
849,72.222
850,71.667
851,71.667
852,71.667
853,71.667
854,71.667
855,71.667
856,71.667
857,72.222
858,72.222
859,70.556
860,70
861,70.556
862,73.333
863,73.333
864,72.778
865,71.667
866,71.667
867,71.667
868,71.667
869,71.111
870,70.556
871,70.556
872,71.111
873,71.667
874,71.667
875,72.222
876,71.667
877,71.667
878,71.111
879,71.667
880,71.667
881,71.667
882,71.667
883,71.667
884,72.222
885,71.667
886,71.667
887,71.111
888,71.111
889,71.111
890,71.111
891,72.778
892,72.778
893,72.778
894,72.222
895,71.667
896,72.222
897,71.667
898,72.222
899,71.667
900,71.667
901,71.667
902,72.222
903,71.667
904,71.667
905,71.111
906,71.667
907,72.222
908,72.222
909,73.333
910,72.778
911,73.333
912,72.222
913,72.778
914,72.222
915,72.222
916,71.667
917,71.667
918,71.667
919,71.667
920,71.667
921,71.667
922,71.667
923,71.667
924,71.667
925,71.667
926,72.222
927,71.667
928,71.667
929,71.667
930,72.778
931,72.222
932,71.667
933,72.222
934,73.333
935,73.333
936,72.222
937,71.111
938,71.667
939,71.667
940,72.222
941,71.111
942,71.667
943,71.667
944,72.222
945,71.667
946,72.222
947,72.222
948,72.778
949,72.778
950,72.778
951,72.222
952,71.667
953,72.222
954,72.778
955,72.778
956,72.222
957,71.667
958,72.222
959,72.222
960,72.222
961,72.222
962,71.667
963,71.667
964,71.111
965,71.667
966,72.222
967,72.778
968,73.333
969,73.889
970,72.778
971,72.222
972,71.667
973,72.222
974,73.333
975,72.778
976,72.778
977,71.667
978,71.667
979,71.667
980,71.667
981,71.667
982,71.667
983,71.667
984,71.667
985,71.667
986,72.222
987,72.778
988,72.778
989,72.778
990,72.222
991,72.778
992,71.667
993,73.333
994,72.778
995,73.333
996,72.778
997,72.778
998,72.778
999,71.667
1000,71.667
1001,71.667
1002,71.667
1003,72.778
1004,72.778
1005,73.333
1006,72.222
1007,72.222
1008,71.667
1009,72.222
1010,72.222
1011,73.333
1012,72.222
1013,72.222
1014,71.111
1015,71.667
1016,71.667
1017,72.222
1018,71.667
1019,71.667
1020,72.222
1021,72.778
1022,72.222
1023,70.556
1024,70
1025,71.111
1026,71.111
1027,70.556
1028,70.556
1029,71.111
1030,72.778
1031,73.333
1032,73.333
1033,73.333
1034,68.889
1035,68.889
1036,68.889
1037,72.778
1038,72.778
1039,71.667
1040,70.556
1041,71.667
1042,72.778
1043,73.889
1044,73.889
1045,74.444
1046,74.444
1047,73.889
1048,73.333
1049,73.333
1050,73.333
1051,72.778
1052,72.778
1053,72.222
1054,72.778
1055,72.778
1056,72.778
1057,72.778
1058,72.222
1059,72.778
1060,72.778
1061,73.333
1062,73.333
1063,72.778
1064,72.222
1065,72.222
1066,72.778
1067,73.333
1068,73.333
1069,73.333
1070,72.778
1071,72.778
1072,72.778
1073,72.778
1074,72.778
1075,72.222
1076,72.778
1077,72.222
1078,72.778
1079,72.222
1080,72.778
1081,72.222
1082,72.778
1083,72.222
1084,72.778
1085,72.778
1086,73.333
1087,72.778
1088,72.778
1089,72.222
1090,72.778
1091,72.222
1092,72.778
1093,72.778
1094,72.778
1095,72.778
1096,72.222
1097,72.778
1098,72.222
1099,72.778
1100,72.778
1101,73.333
1102,72.778
1103,72.778
1104,72.222
1105,72.778
1106,72.222
1107,72.778
1108,72.222
1109,72.778
1110,72.778
1111,72.778
1112,72.222
1113,72.222
1114,72.778
1115,73.333
1116,73.333
1117,73.333
1118,72.778
1119,72.778
1120,72.778
1121,72.778
1122,73.333
1123,72.778
1124,73.333
1125,72.778
1126,72.778
1127,72.778
1128,72.778
1129,73.333
1130,73.333
1131,73.333
1132,73.333
1133,73.333
1134,73.333
1135,72.778
1136,72.778
1137,72.778
1138,73.333
1139,73.889
1140,73.333
1141,73.889
1142,72.778
1143,73.333
1144,72.222
1145,72.778
1146,72.778
1147,72.778
1148,72.778
1149,72.778
1150,73.333
1151,73.333
1152,73.333
1153,73.889
1154,73.333
1155,73.333
1156,72.778
1157,73.333
1158,73.333
1159,72.778
1160,72.778
1161,72.222
1162,72.778
1163,72.778
1164,73.333
1165,72.778
1166,72.778
1167,72.778
1168,73.333
1169,73.333
1170,72.778
1171,73.333
1172,72.778
1173,73.333
1174,72.778
1175,73.333
1176,73.333
1177,72.778
1178,73.333
1179,73.333
1180,72.778
1181,72.222
1182,72.222
1183,73.333
1184,72.778
1185,72.778
1186,72.222
1187,72.778
1188,72.778
1189,73.889
1190,73.333
1191,73.333
1192,72.222
1193,72.778
1194,72.778
1195,73.333
1196,73.333
1197,71.667
1198,71.667
1199,71.667
1200,73.333


==> Reinforced Classifier - ESWA - arxiv/dropl2_val.csv <==
1,26.667
2,35.556
3,27.222
4,33.333
5,40
6,46.111
7,50
8,51.111
9,52.778
10,57.778
11,63.333
12,65.556
13,65.556
14,64.444
15,65
16,65.556
17,66.111
18,65.556
19,65
20,66.667
21,66.111
22,66.111
23,65.556
24,66.667
25,67.778
26,67.222
27,67.778
28,67.778
29,68.333
30,68.333
31,68.889
32,68.889
33,70
34,70
35,71.667
36,71.111
37,72.222
38,71.111
39,71.111
40,70
41,71.111
42,71.667
43,71.667
44,70.556
45,72.222
46,72.222
47,73.333
48,71.667
49,72.778
50,72.222
51,72.222
52,72.778
53,71.111
54,72.778
55,70.556
56,71.667
57,68.889
58,70
59,71.667
60,73.889
61,73.889
62,72.778
63,71.111
64,71.111
65,71.667
66,72.222
67,71.667
68,71.667
69,71.111
70,72.222
71,71.667
72,71.667
73,71.111
74,71.667
75,72.222
76,72.778
77,71.667
78,72.222
79,71.111
80,71.667
81,71.667
82,72.222
83,73.333
84,71.667
85,72.778
86,71.111
87,72.778
88,72.222
89,72.222
90,72.222
91,71.111
92,71.111
93,70
94,70
95,70
96,70
97,70
98,70
99,70
100,70
101,70
102,70
103,70
104,71.111
105,71.111
106,71.111
107,71.111
108,71.111
109,71.667
110,70.556
111,70.556
112,70.556
113,70.556
114,70.556
115,71.667
116,71.667
117,71.667
118,70
119,70
120,70
121,70
122,70.556
123,71.111
124,71.111
125,71.111
126,70.556
127,70.556
128,70
129,70
130,70
131,70
132,70
133,70
134,70
135,70
136,70
137,70
138,70
139,70
140,70
141,70
142,70
143,70.556
144,71.111
145,71.111
146,70.556
147,70
148,70
149,71.667
150,71.111
151,71.667
152,70
153,71.111
154,70
155,71.667
156,71.111
157,72.222
158,71.111
159,71.111
160,70.556
161,70
162,70
163,71.667
164,71.667
165,71.667
166,70
167,70.556
168,70.556
169,72.222
170,71.111
171,72.778
172,71.111
173,71.667
174,70.556
175,70
176,69.444
177,69.444
178,70
179,71.111
180,71.111
181,70.556
182,70
183,70.556
184,70.556
185,70.556
186,70
187,71.667
188,71.111
189,70.556
190,68.889
191,70
192,69.444
193,71.667
194,70.556
195,72.778
196,71.111
197,71.667
198,70
199,70.556
200,70.556
201,70.556
202,70
203,69.444
204,69.444
205,69.444
206,70
207,70
208,70
209,70
210,70
211,71.111
212,70.556
213,70.556
214,69.444
215,69.444
216,69.444
217,69.444
218,70
219,70
220,70
221,70
222,70
223,71.111
224,70.556
225,71.667
226,70.556
227,71.111
228,70
229,71.111
230,71.111
231,72.222
232,70.556
233,71.667
234,70.556
235,72.222
236,71.111
237,72.222
238,71.111
239,71.111
240,69.444
241,70
242,70
243,70.556
244,70
245,71.111
246,72.222
247,72.222
248,72.222
249,71.111
250,71.667
251,70.556
252,71.667
253,71.111
254,70.556
255,70.556
256,70
257,71.667
258,70.556
259,72.222
260,71.111
261,72.222
262,71.111
263,72.222
264,71.111
265,72.222
266,71.111
267,71.111
268,71.111
269,72.222
270,72.222
271,71.667
272,70
273,71.111
274,71.111
275,71.667
276,71.667
277,71.111
278,72.222
279,70.556
280,71.667
281,70.556
282,72.222
283,72.222
284,73.333
285,72.222
286,71.667
287,70.556
288,71.667
289,72.222
290,72.222
291,72.222
292,72.222
293,73.333
294,73.333
295,73.333
296,73.333
297,73.333
298,72.222
299,72.222
300,72.778
301,73.889
302,73.889
303,72.778
304,72.778
305,72.778
306,72.222
307,72.778
308,72.778
309,73.889
310,73.333
311,73.333
312,73.889
313,72.778
314,73.333
315,71.667
316,72.778
317,71.667
318,72.778
319,72.222
320,72.778
321,72.778
322,73.889
323,72.778
324,72.778
325,72.222
326,72.222
327,72.778
328,71.111
329,72.222
330,71.667
331,73.889
332,73.333
333,73.333
334,72.778
335,73.333
336,73.889
337,73.889
338,73.333
339,72.778
340,72.222
341,73.333
342,72.778
343,72.778
344,72.222
345,72.778
346,73.333
347,73.333
348,73.333
349,73.333
350,73.889
351,73.889
352,74.444
353,74.444
354,74.444
355,73.889
356,73.889
357,72.778
358,73.333
359,72.778
360,73.889
361,73.333
362,73.333
363,72.778
364,73.333
365,73.889
366,74.444
367,74.444
368,73.333
369,73.889
370,73.333
371,74.444
372,73.889
373,74.444
374,74.444
375,75
376,74.444
377,73.889
378,73.889
379,73.333
380,73.889
381,72.778
382,73.889
383,73.889
384,75
385,75
386,73.333
387,73.333
388,73.333
389,72.778
390,72.778
391,72.222
392,73.889
393,72.778
394,73.333
395,73.333
396,74.444
397,73.889
398,74.444
399,74.444
400,75
401,74.444
402,74.444
403,73.333
404,73.889
405,75
406,76.111
407,76.111
408,75
409,75
410,73.333
411,73.333
412,72.778
413,73.333
414,73.333
415,73.333
416,73.889
417,73.889
418,73.889
419,74.444
420,74.444
421,75
422,75
423,74.444
424,74.444
425,74.444
426,74.444
427,73.889
428,73.889
429,74.444
430,75
431,75
432,74.444
433,74.444
434,73.889
435,73.889
436,73.889
437,73.889
438,73.889
439,73.889
440,74.444
441,75
442,75
443,74.444
444,74.444
445,74.444
446,75
447,74.444
448,74.444
449,74.444
450,74.444
451,74.444
452,74.444
453,74.444
454,74.444
455,74.444
456,74.444
457,73.889
458,73.889
459,73.889
460,74.444
461,74.444
462,74.444
463,74.444
464,74.444
465,75
466,74.444
467,74.444
468,74.444
469,75
470,74.444
471,74.444
472,74.444
473,74.444
474,73.889
475,73.889
476,74.444
477,75
478,75
479,75
480,75
481,74.444
482,74.444
483,74.444
484,75
485,75
486,74.444
487,74.444
488,73.889
489,74.444
490,74.444
491,75
492,74.444
493,74.444
494,74.444
495,74.444
496,74.444
497,74.444
498,75
499,75
500,74.444
501,74.444
502,74.444
503,75
504,73.889
505,73.889
506,73.333
507,74.444
508,74.444
509,75
510,74.444
511,75
512,75
513,75.556
514,75
515,75
516,75
517,74.444
518,74.444
519,74.444
520,74.444
521,74.444
522,74.444
523,74.444
524,74.444
525,74.444
526,75
527,74.444
528,73.889
529,73.889
530,74.444
531,75
532,75
533,75
534,75
535,74.444
536,74.444
537,74.444
538,75
539,75
540,75
541,75
542,74.444
543,73.889
544,73.889
545,74.444
546,75
547,75
548,75
549,75
550,75
551,74.444
552,73.333
553,73.333
554,72.778
555,73.889
556,74.444
557,71.667
558,70
559,68.889
560,73.333
561,74.444
562,75
563,73.889
564,73.889
565,73.333
566,73.333
567,73.333
568,73.889
569,73.889
570,74.444
571,73.889
572,74.444
573,73.889
574,74.444
575,73.889
576,74.444
577,73.889
578,74.444
579,73.889
580,74.444
581,74.444
582,75
583,75
584,75
585,75
586,75
587,75
588,75
589,75
590,75
591,75
592,75
593,75
594,75
595,75
596,75
597,75
598,75
599,75
600,75
601,74.444
602,74.444
603,73.889
604,74.444
605,74.444
606,75
607,75
608,75
609,75
610,75
611,75
612,75
613,75
614,75
615,75
616,75
617,75
618,74.444
619,73.889
620,73.889
621,74.444
622,75
623,74.444
624,74.444
625,74.444
626,75
627,75
628,75
629,75
630,74.444
631,74.444
632,74.444
633,75
634,75
635,74.444
636,73.889
637,73.889
638,73.333
639,73.889
640,73.333
641,74.444
642,74.444
643,74.444
644,74.444
645,73.889
646,74.444
647,73.889
648,73.889
649,73.333
650,73.333
651,73.333
652,73.333
653,73.333
654,73.333
655,73.333
656,73.333
657,73.333
658,72.778
659,72.778
660,72.778
661,73.333
662,73.333
663,73.333
664,73.333
665,73.333
666,73.333
667,73.333
668,73.333
669,73.333
670,73.333
671,73.333
672,73.333
673,72.778
674,72.778
675,72.222
676,72.778
677,72.778
678,73.333
679,72.778
680,72.778
681,72.222
682,72.778
683,72.222
684,72.778
685,72.222
686,72.778
687,72.222
688,72.778
689,72.222
690,72.778
691,72.778
692,73.333
693,72.778
694,72.778
695,72.778
696,72.778
697,72.778
698,72.222
699,72.778
700,72.222
701,72.778
702,72.222
703,72.222
704,72.222
705,72.222
706,72.778
707,72.778
708,73.333
709,72.778
710,72.778
711,72.778
712,73.333
713,72.778
714,72.778
715,72.222
716,72.778
717,72.222
718,72.778
719,72.778
720,73.333
721,73.333
722,72.778
723,72.778
724,72.778
725,73.333
726,73.889
727,73.889
728,73.333
729,72.222
730,72.222
731,72.222
732,72.778
733,72.222
734,72.778
735,72.222
736,72.778
737,72.778
738,73.333
739,72.778
740,72.778
741,72.222
742,72.222
743,72.222
744,72.222
745,72.778
746,72.222
747,72.222
748,71.667
749,72.222
750,72.222
751,72.778
752,72.778
753,72.778
754,72.778
755,72.222
756,72.778
757,72.222
758,72.222
759,71.667
760,72.222
761,72.222
762,72.778
763,72.222
764,72.222
765,72.222
766,72.222
767,72.778
768,72.222
769,72.778
770,72.222
771,72.778
772,72.222
773,72.778
774,72.222
775,72.778
776,72.778
777,72.778
778,72.778
779,72.778
780,72.778
781,72.778
782,72.222
783,72.778
784,72.222
785,72.778
786,72.778
787,73.333
788,72.778
789,72.778
790,72.222
791,72.222
792,72.222
793,72.778
794,73.333
795,72.778
796,72.778
797,72.222
798,72.778
799,72.778
800,73.333
801,72.778
802,72.778
803,72.222
804,72.778
805,72.778
806,72.778
807,72.778
808,72.222
809,72.778
810,72.222
811,72.778
812,72.222
813,72.778
814,72.222
815,72.222
816,72.222
817,72.778
818,72.778
819,72.222
820,72.222
821,72.778
822,72.778
823,72.778
824,72.222
825,72.778
826,72.222
827,72.778
828,72.778
829,73.333
830,73.333
831,73.333
832,73.333
833,72.778
834,72.778
835,72.778
836,72.778
837,72.778
838,72.778
839,73.333
840,72.778
841,72.778
842,72.778
843,72.778
844,72.778
845,72.222
846,72.222
847,72.222
848,72.222
849,72.222
850,72.222
851,72.222
852,72.778
853,72.222
854,72.778
855,72.778
856,72.778
857,72.778
858,72.222
859,72.222
860,72.222
861,72.778
862,73.333
863,72.778
864,72.778
865,72.222
866,72.222
867,72.222
868,72.222
869,72.778
870,72.778
871,72.778
872,72.222
873,72.222
874,72.222
875,72.222
876,71.667
877,72.222
878,72.778
879,72.222
880,71.667
881,71.667
882,72.222
883,72.222
884,72.222
885,72.778
886,73.333
887,72.778
888,72.778
889,72.778
890,73.333
891,73.333
892,73.333
893,72.778
894,72.778
895,72.222
896,72.778
897,72.778
898,72.778
899,71.667
900,71.667
901,71.667
902,72.778
903,72.778
904,72.778
905,72.222
906,72.222
907,72.778
908,72.778
909,72.778
910,72.222
911,72.778
912,72.222
913,72.778
914,72.778
915,72.778
916,72.778
917,72.222
918,72.222
919,71.667
920,72.222
921,72.778
922,73.333
923,72.778
924,72.222
925,72.222
926,72.222
927,72.222
928,71.667
929,72.222
930,72.778
931,72.778
932,72.222
933,72.778
934,73.333
935,73.889
936,72.778
937,72.222
938,72.222
939,72.778
940,72.778
941,72.222
942,71.667
943,71.111
944,71.111
945,71.667
946,72.222
947,72.222
948,72.222
949,72.778
950,72.778
951,72.778
952,72.778
953,73.333
954,73.333
955,72.778
956,71.667
957,71.111
958,71.111
959,72.222
960,72.778
961,72.778
962,72.778
963,72.222
964,72.222
965,71.111
966,71.111
967,71.667
968,72.778
969,72.778
970,72.222
971,71.667
972,72.222
973,72.222
974,72.222
975,72.222
976,72.222
977,73.333
978,72.778
979,72.778
980,71.111
981,71.667
982,71.667
983,72.778
984,72.222
985,72.778
986,72.222
987,72.778
988,72.778
989,72.778
990,72.222
991,72.222
992,72.222
993,72.222
994,71.667
995,71.667
996,71.667
997,71.667
998,71.111
999,70.556
1000,71.111
1001,71.667
1002,72.222
1003,72.222
1004,72.222
1005,72.222
1006,72.222
1007,72.222
1008,73.333
1009,72.778
1010,73.333
1011,72.778
1012,72.778
1013,71.667
1014,71.667
1015,71.667
1016,73.333
1017,73.333
1018,72.778
1019,71.111
1020,70.556
1021,71.667
1022,71.667
1023,72.222
1024,72.222
1025,72.778
1026,73.333
1027,73.889
1028,73.889
1029,73.889
1030,73.333
1031,73.333
1032,71.111
1033,70
1034,70.556
1035,71.111
1036,71.111
1037,70.556
1038,71.111
1039,72.778
1040,73.333
1041,73.333
1042,72.222
1043,72.222
1044,72.778
1045,73.889
1046,73.889
1047,74.444
1048,73.889
1049,73.889
1050,73.333
1051,73.333
1052,73.333
1053,72.778
1054,72.778
1055,72.778
1056,72.778
1057,73.333
1058,73.333
1059,73.889
1060,73.333
1061,73.333
1062,73.333
1063,73.333
1064,73.333
1065,73.333
1066,73.333
1067,73.333
1068,73.333
1069,73.333
1070,73.333
1071,73.333
1072,73.333
1073,73.333
1074,73.333
1075,72.778
1076,72.778
1077,72.222
1078,72.222
1079,72.222
1080,72.778
1081,72.222
1082,72.222
1083,72.222
1084,73.333
1085,72.778
1086,72.778
1087,72.778
1088,72.778
1089,72.778
1090,72.222
1091,72.222
1092,72.222
1093,72.778
1094,72.778
1095,72.222
1096,71.667
1097,71.667
1098,72.222
1099,72.222
1100,72.222
1101,72.222
1102,72.778
1103,72.778
1104,72.222
1105,71.667
1106,72.222
1107,72.222
1108,71.667
1109,71.111
1110,71.111
1111,71.667
1112,71.667
1113,71.667
1114,71.667
1115,71.667
1116,71.667
1117,71.667
1118,71.667
1119,71.667
1120,71.667
1121,71.111
1122,71.111
1123,70.556
1124,71.667
1125,71.667
1126,72.778
1127,72.222
1128,72.778
1129,72.222
1130,72.222
1131,71.667
1132,71.667
1133,71.667
1134,71.667
1135,71.667
1136,71.667
1137,71.667
1138,71.667
1139,71.667
1140,71.111
1141,71.111
1142,70.556
1143,71.111
1144,71.111
1145,71.667
1146,71.667
1147,71.667
1148,71.667
1149,71.667
1150,71.667
1151,71.667
1152,72.222
1153,72.222
1154,72.222
1155,71.667
1156,71.667
1157,71.667
1158,71.667
1159,71.667
1160,71.667
1161,71.111
1162,71.111
1163,71.111
1164,71.667
1165,71.111
1166,71.111
1167,71.111
1168,71.667
1169,71.667
1170,71.111
1171,71.111
1172,70.556
1173,71.111
1174,71.111
1175,71.667
1176,71.667
1177,71.667
1178,71.667
1179,71.667
1180,71.111
1181,71.111
1182,71.111
1183,71.667
1184,71.111
1185,71.111
1186,70.556
1187,71.111
1188,71.111
1189,71.667
1190,71.667
1191,71.667
1192,71.111
1193,71.111
1194,71.111
1195,71.667
1196,71.667
1197,71.111
1198,71.111
1199,71.111
1200,71.667


==> Reinforced Classifier - ESWA - arxiv/rc_tr.csv <==
1,46.083
2,47.778
3,49.472
4,51.167
5,52.861
6,54.556
7,56.25
8,57.944
9,59.639
10,61.333
11,63.028
12,64.722
13,66.417
14,68.111
15,70.611
16,72.917
17,74.722
18,76.667
19,79.333
20,37.139
21,36.639
22,37.556
23,38.139
24,38.028
25,37.917
26,37.806
27,37.694
28,37.583
29,37.472
30,37.361
31,37.25
32,37.139
33,37.028
34,37.611
35,37.278
36,37
37,37.306
38,37.167
39,36.194
40,36.472
41,36.417
42,35.472
43,35.639
44,35.75
45,35.861
46,35.972
47,35.972
48,35.972
49,35.972
50,35.972
51,35.972
52,35.972
53,35.972
54,35.278
55,34.694
56,34.25
57,33.722
58,33.5
59,33.389
60,33
61,32.944
62,32.861
63,32
64,31.889
65,31.778
66,31.667
67,31.667
68,31.667
69,31.667
70,31.667
71,31.667
72,31.667
73,31.667
74,31.667
75,31.667
76,31.667
77,31.667
78,31.667
79,31.667
80,31.667
81,31.667
82,31.667
83,31.667
84,31.667
85,31.667
86,31.667
87,31.667
88,31.667
89,31.667
90,31.667
91,31.667
92,31.667
93,31.667
94,31.667
95,31.667
96,31.667
97,31.667
98,31.667
99,31.667
100,31.667
101,31.667
102,31.667
103,31.667
104,31.667
105,31.667
106,31.667
107,31.667
108,32.056
109,32.667
110,32.667
111,32.667
112,33.278
113,34.583
114,35.167
115,35.333
116,36.611
117,36.639
118,37.833
119,38.194
120,38.667
121,39.528
122,40.806
123,42.056
124,43.389
125,44.139
126,44.278
127,45.444
128,46.389
129,46.944
130,48.278
131,49.361
132,50.167
133,50.167
134,50.889
135,52.056
136,52.194
137,53.361
138,53.583
139,54.583
140,55.472
141,55.972
142,56.056
143,56.167
144,56.25
145,56.944
146,58.278
147,58.611
148,58.667
149,58.889
150,58.944
151,59.25
152,59.25
153,59.417
154,59.556
155,59.639
156,59.639
157,59.861
158,59.861
159,59.972
160,60.083
161,60.167
162,60.25
163,60.333
164,60.333
165,60.333
166,60.25
167,60.111
168,60.111
169,60.167
170,60.222
171,60.278
172,60.25
173,60.194
174,60.167
175,60.194
176,60.278
177,60.361
178,60.417
179,60.389
180,60.333
181,60.306
182,60.361
183,60.361
184,60.417
185,60.444
186,60.5
187,60.833
188,60.917
189,60.944
190,60.861
191,60.917
192,61.194
193,61.167
194,60.556
195,59.778
196,59.028
197,59
198,58.556
199,58.167
200,57
201,56.722
202,56.389
203,56.306
204,56.194
205,56.028
206,55.889
207,55.528
208,55.389
209,55.278
210,55.25
211,55.056
212,54.778
213,54.75
214,55.306
215,56
216,56.611
217,56.5
218,56.861
219,57.167
220,58.222
221,58.417
222,58.667
223,58.722
224,58.806
225,59.083
226,59.194
227,59.083
228,58.944
229,58.861
230,58.833
231,58.694
232,58.722
233,58.694
234,58.667
235,58.639
236,58.444
237,58.528
238,58.583
239,58.444
240,58.556
241,58.611
242,58.611
243,58.667
244,58.75
245,58.583
246,58.722
247,59.028
248,59.361
249,59.75
250,60.083
251,60.389
252,60.417
253,60.611
254,60.833
255,61.056
256,61.444
257,61.556
258,61.667
259,62.028
260,62.139
261,62.167
262,62.139
263,62.167
264,62.139
265,62.278
266,62.389
267,62.444
268,62.472
269,62.444
270,62.306
271,62.361
272,62.444
273,62.472
274,62.472
275,62.528
276,62.528
277,62.667
278,62.667
279,62.639
280,62.694
281,62.889
282,63.25
283,63.25
284,63.306
285,63.333
286,63.194
287,62.972
288,62.944
289,62.833
290,62.861
291,62.889
292,63.111
293,63.25
294,63.278
295,63.194
296,63.167
297,63.028
298,63.056
299,63.056
300,63.056
301,62.917
302,62.556
303,62.472
304,62.417
305,62.5
306,62.639
307,62.861
308,62.917
309,62.889
310,63.028
311,62.861
312,62.5
313,62.75
314,62.944
315,63.194
316,63.444
317,63.722
318,64.083
319,64.5
320,64.5
321,64.528
322,64.833
323,65.694
324,66.361
325,66.5
326,66.444
327,66.556
328,67.083
329,67.583
330,68.028
331,68.111
332,68.444
333,68.583
334,68.667
335,68.611
336,68.528
337,68.25
338,67.778
339,67.278
340,67
341,66.917
342,66.694
343,65.861
344,65.167
345,64.722
346,64.556
347,64.444
348,63.833
349,63.361
350,62.778
351,63.111
352,62.972
353,62.75
354,62.472
355,62.111
356,61.806
357,61.778
358,62
359,62.361
360,62.694
361,62.861
362,63
363,63.167
364,63.306
365,63.5
366,63.639
367,63.694
368,63.806
369,63.833
370,63.889
371,63.667
372,63.722
373,63.444
374,63.333
375,63.472
376,63.833
377,64.167
378,64.333
379,64.333
380,64.472
381,64.639
382,64.611
383,64.444
384,64.306
385,64.306
386,64.833
387,65.056
388,65.5
389,65.944
390,65.889
391,65.75
392,65.472
393,65.222
394,65.222
395,65.222
396,64.833
397,64.306
398,63.889
399,63.333
400,62.722
401,62.5
402,62.389
403,62.5
404,62.472
405,62.389
406,61.861
407,61.583
408,61.167
409,60.722
410,60.694
411,60.806
412,61
413,61.306
414,61.667
415,61.694
416,61.861
417,62.028
418,62.083
419,62.889
420,63.611
421,63.972
422,64.389
423,64.889
424,65.528
425,66.25
426,66.861
427,67.444
428,67.944
429,68.306
430,68.667
431,69.167
432,69.722
433,69.972
434,69.833
435,69.861
436,70.111
437,70.528
438,71.056
439,70.806
440,71.028
441,71.111
442,71.222
443,71.167
444,71.25
445,71.139
446,71.139
447,71.083
448,71.167
449,71.361
450,71.528
451,71.556
452,71.417
453,70.972
454,70.944
455,71.556
456,72.111
457,72.472
458,72.667
459,73.083
460,72.806
461,72.444
462,72.639
463,72.917
464,72.694
465,72.972
466,73.194
467,73.389
468,72.833
469,72.75
470,73.056
471,73.417
472,73.889
473,74.389
474,74.556
475,74.472
476,74.167
477,74.25
478,74.472
479,74.444
480,74.25
481,74.083
482,73.889
483,73.139
484,72.694
485,71.889
486,71
487,70.278
488,70.278
489,70
490,69.417
491,68.889
492,68.472
493,68.611
494,68.833
495,68.778
496,68.583
497,68.028
498,67.5
499,67.056
500,67.694
501,67.75
502,67.194
503,67.167
504,67.222
505,66.472
506,66.528
507,66.611
508,67.222
509,67.222
510,67.083
511,66.833
512,66.528
513,66.833
514,67.25
515,67.667
516,68.306
517,68.861
518,69.306
519,69.889
520,70
521,70.972
522,72.056
523,72.972
524,73.806
525,75.417
526,76.194
527,76.972
528,77.25
529,78
530,78.75
531,79.694
532,80.639
533,80.917
534,81.028
535,80.917
536,80.833
537,80.944
538,81.028
539,81.167
540,81.222
541,81.111
542,81.139
543,81.333
544,81.611
545,81.861
546,82.222
547,82.5
548,82.694
549,82.944
550,83.333
551,83.306
552,83.222
553,83.306
554,83.5
555,83.944
556,84.333
557,84.611
558,84.889
559,85.083
560,85.389
561,85.778
562,86
563,86.194
564,86.306
565,86.444
566,85.917
567,85.417
568,84.611
569,83.361
570,82.111
571,81.028
572,80
573,78.806
574,77.583
575,76.361
576,74.972
577,73.861
578,72.944
579,72.667
580,72.444
581,71.833
582,71.472
583,71.167
584,71.083
585,70.944
586,70.5
587,70.389
588,69.917
589,70.111
590,70.194
591,71.083
592,71.833
593,72.667
594,73.667
595,74.639
596,75.556
597,76.083
598,76.417
599,76.528
600,76.583
601,77.139
602,76.944
603,76.944
604,76.5
605,76.25
606,77.222
607,77.833
608,79
609,80.028
610,81.194
611,81.556
612,81.972
613,82.306
614,82.472
615,82.694
616,83.167
617,83.806
618,84.444
619,84.611
620,84.75
621,84.806
622,85.306
623,85.583
624,86.111
625,86.5
626,86.639
627,86.75
628,87
629,87.167
630,87.333
631,87.5
632,87.694
633,87.889
634,88.083
635,88.25
636,88.278
637,88.222
638,88.222
639,88.333
640,88.417
641,88.528
642,88.694
643,88.806
644,88.944
645,89.056
646,89.111
647,89.194
648,89.222
649,89.25
650,89.278
651,89.25
652,89.222
653,89.222
654,89.083
655,89
656,89
657,88.444
658,87.972
659,87.667
660,87.611
661,87.556
662,87.556
663,87.556
664,87.528
665,87.528
666,87.472
667,87.417
668,87.361
669,87.333
670,87.306
671,87.361
672,87.444
673,87.5
674,87.722
675,87.917
676,88.139
677,88.889
678,89.5
679,89.944
680,90.194
681,90.389
682,90.583
683,90.778
684,90.889
685,91.028
686,91.167
687,91.306
688,91.306
689,91.333
690,91.417
691,91.472
692,91.5
693,91.528
694,91.556
695,91.611
696,91.611
697,91.639
698,91.694
699,91.75
700,91.75
701,91.778
702,91.667
703,91.583
704,91.611
705,91.583
706,91.167
707,90.778
708,90.806
709,90.889
710,90.889
711,90.917
712,90.944
713,91.028
714,91.028
715,90.972
716,90.972
717,91.056
718,91.083
719,91.139
720,91.139
721,91.083
722,91.139
723,91.194
724,91.194
725,91.25
726,91.694
727,92.194
728,92.25
729,92.306
730,91.833
731,91.722
732,90.139
733,88.028
734,85.917
735,83.833
736,81.917
737,80.139
738,78.5
739,77.083
740,75.528
741,73.944
742,72.5
743,71.306
744,70.361
745,69.5
746,68.75
747,67.972
748,67.361
749,66
750,65.028
751,63.583
752,63.639
753,63.917
754,64.333
755,64.806
756,65.194
757,65.222
758,66.028
759,65.667
760,65.806
761,66.222
762,66.472
763,66.861
764,67.306
765,67.694
766,68.083
767,68.5
768,68.944
769,70.028
770,71.25
771,72.583
772,73.889
773,75.417
774,76.889
775,78.333
776,79.667
777,81.194
778,81.917
779,83.528
780,84.833
781,85.917
782,86.889
783,87.333
784,87.528
785,87.472
786,86.75
787,86.417
788,86.333
789,86
790,85.667
791,85.278
792,84.944
793,84.639
794,84.472
795,84.25
796,83.778
797,82.833
798,82.028
799,81.556
800,81.333
801,81.139
802,81.056
803,81.139
804,81.139
805,81.028
806,81.472
807,81.806
808,81.972
809,82.417
810,82.889
811,83.472
812,83.972
813,84.5
814,84.861
815,85.222
816,85.861
817,87
818,87.889
819,88.444
820,88.722
821,89
822,89.278
823,89.472
824,89.75
825,90.306
826,90.722
827,90.75
828,90.722
829,90.75
830,90.778
831,90.806
832,90.861
833,90.889
834,90.917
835,90.861
836,90.806
837,90.722
838,90.722
839,90.75
840,90.833
841,90.889
842,90.944
843,91.028
844,91.083
845,91.139
846,91.389
847,91.639
848,91.833
849,91.944
850,92.028
851,92.028
852,92.028
853,92.028
854,92.028
855,92.083
856,92.083
857,92.083
858,92.111
859,92.111
860,92.083
861,92.056
862,92
863,91.944
864,91.889
865,91.833
866,91.806
867,91.778
868,91.75
869,91.722
870,91.694
871,91.667
872,91.639
873,91.611
874,91.583
875,91.583
876,91.639
877,91.694
878,91.694
879,91.694
880,91.694
881,91.694
882,91.694
883,91.694
884,91.694
885,91.694
886,91.667
887,91.667
888,91.667
889,91.667
890,91.667
891,91.667
892,91.667
893,91.667
894,91.667
895,91.667
896,91.667
897,91.667
898,91.667
899,91.667
900,91.667
901,91.667
902,91.667
903,91.667
904,91.667
905,91.667
906,91.667
907,91.667
908,91.667
909,91.667
910,91.667
911,91.667
912,91.667
913,91.667
914,91.667
915,91.667
916,91.667
917,91.667
918,91.667
919,91.667
920,91.667
921,91.667
922,91.667
923,91.667
924,91.667
925,91.667
926,91.667
927,91.667
928,91.667
929,91.667
930,91.667
931,91.667
932,91.667
933,91.667
934,91.667
935,91.667
936,91.667
937,91.667
938,91.667
939,91.694
940,91.722
941,91.75
942,91.778
943,91.806
944,91.833
945,91.861
946,91.889
947,91.917
948,91.944
949,91.972
950,92
951,92.028
952,92.056
953,92.083
954,92.111
955,92.139
956,92.167
957,92.194
958,92.222
959,92.222
960,92.222
961,92.222
962,92.222
963,92.222
964,92.222
965,92.222
966,92.222
967,92.194
968,92.167
969,92.139
970,92.111
971,92.083
972,92.056
973,92.056
974,92.056
975,92.056
976,92.028
977,91.972
978,91.944
979,91.806
980,91.75
981,91.722
982,91.694
983,91.667
984,91.639
985,91.611
986,91.583
987,91.583
988,91.583
989,91.583
990,91.583
991,91.583
992,91.583
993,91.556
994,91.528
995,91.5
996,91.5
997,91.556
998,91.583
999,91.722
1000,91.778
1001,91.806
1002,91.833
1003,91.861
1004,91.917
1005,91.972
1006,92.028
1007,92.083
1008,92.139
1009,92.194
1010,92.25
1011,92.306
1012,92.361
1013,92.417
1014,92.472
1015,92.528
1016,92.528
1017,92.5
1018,92.472
1019,92.444
1020,92.417
1021,92.389
1022,92.361
1023,92.333
1024,92.278
1025,92.222
1026,92.167
1027,92.111
1028,92.056
1029,92
1030,91.944
1031,91.889
1032,91.833
1033,91.778
1034,91.722
1035,91.667
1036,91.667
1037,91.694
1038,91.722
1039,91.75
1040,91.778
1041,91.806
1042,91.833
1043,91.861
1044,91.889
1045,91.917
1046,91.944
1047,91.972
1048,92
1049,92.028
1050,92.056
1051,92.083
1052,92.111
1053,92.139
1054,92.167
1055,92.194
1056,92.222
1057,92.222
1058,92.222
1059,92.194
1060,92.139
1061,92.056
1062,91.972
1063,91.917
1064,91.889
1065,91.833
1066,91.778
1067,91.75
1068,91.722
1069,91.694
1070,91.667
1071,91.639
1072,91.611
1073,91.583
1074,91.556
1075,91.528
1076,91.5
1077,91.444
1078,91.389
1079,91.417
1080,91.472
1081,91.556
1082,91.639
1083,91.694
1084,91.722
1085,91.778
1086,91.833
1087,91.861
1088,91.889
1089,91.917
1090,91.944
1091,91.972
1092,92
1093,92.028
1094,92.056
1095,92.083
1096,92.111
1097,92.167
1098,92.222
1099,92.222
1100,92.222
1101,92.222
1102,92.222
1103,92.222
1104,92.222
1105,92.222
1106,92.222
1107,92.222
1108,92.222
1109,92.222
1110,92.222
1111,92.222
1112,92.25
1113,92.278
1114,92.306
1115,92.333
1116,92.361
1117,92.389
1118,92.417
1119,92.444
1120,92.472
1121,92.5
1122,92.528
1123,92.556
1124,92.583
1125,92.611
1126,92.639
1127,92.667
1128,92.694
1129,92.722
1130,92.75
1131,92.778
1132,92.778
1133,92.778
1134,92.778
1135,92.778
1136,92.778
1137,92.778
1138,92.778
1139,92.778
1140,92.778
1141,92.778
1142,92.778
1143,92.778
1144,92.778
1145,92.778
1146,92.778
1147,92.778
1148,92.778
1149,92.75
1150,92.722
1151,92.722
1152,92.722
1153,92.722
1154,92.722
1155,92.694
1156,92.667
1157,92.639
1158,92.611
1159,92.583
1160,92.556
1161,92.528
1162,92.5
1163,92.472
1164,92.444
1165,92.417
1166,92.389
1167,92.361
1168,92.333
1169,92.333
1170,92.333
1171,92.306
1172,92.278
1173,92.25
1174,92.222
1175,92.222
1176,92.222
1177,92.222
1178,92.222
1179,92.222
1180,92.222
1181,92.222
1182,92.222
1183,92.222
1184,92.222
1185,92.222
1186,92.222
1187,92.222
1188,92.222
1189,92.222
1190,92.222
1191,92.222
1192,92.222
1193,92.222
1194,92.222
1195,92.222
1196,92.222
1197,92.222
1198,92.222
1199,92.222
1200,92.222


==> Reinforced Classifier - ESWA - arxiv/rc_tst.csv <==
1,31.5
2,33.167
3,34.833
4,36.5
5,38.167
6,39.833
7,41.5
8,43.167
9,44.833
10,46.5
11,48.167
12,49.833
13,51.5
14,53.167
15,55.75
16,57.917
17,59.667
18,61.5
19,64.25
20,35.917
21,36.083
22,36.667
23,37.25
24,37.167
25,37.083
26,37
27,36.917
28,36.833
29,36.75
30,36.667
31,36.583
32,36.5
33,36.417
34,37.083
35,36.75
36,36.917
37,37.417
38,37.583
39,36.5
40,36.417
41,36.417
42,35.833
43,36.25
44,36.333
45,36.417
46,36.5
47,36.5
48,36.5
49,36.5
50,36.5
51,36.5
52,36.5
53,36.5
54,35.75
55,35.083
56,34.333
57,33.667
58,33.25
59,33.167
60,33.167
61,33.083
62,33
63,31.917
64,31.833
65,31.75
66,31.667
67,31.667
68,31.667
69,31.667
70,31.667
71,31.667
72,31.667
73,31.667
74,31.667
75,31.667
76,31.667
77,31.667
78,31.667
79,31.667
80,31.667
81,31.667
82,31.667
83,31.667
84,31.667
85,31.667
86,31.667
87,31.667
88,31.667
89,31.667
90,31.667
91,31.667
92,31.667
93,31.667
94,31.667
95,31.667
96,31.667
97,31.667
98,31.667
99,31.667
100,31.667
101,31.667
102,31.667
103,31.667
104,31.667
105,31.667
106,31.667
107,31.667
108,32
109,32.917
110,32.917
111,32.917
112,33.667
113,35
114,35.917
115,36
116,37.417
117,37.417
118,38.417
119,39
120,39.667
121,40.833
122,41.917
123,43.167
124,44.5
125,45.167
126,45.25
127,46.417
128,47.333
129,47.75
130,49.083
131,50.25
132,50.75
133,50.833
134,51.167
135,52.333
136,52.333
137,53.667
138,53.917
139,54.583
140,55.167
141,55.25
142,55.417
143,55.417
144,55.333
145,56
146,57.333
147,57.583
148,57.75
149,57.833
150,57.833
151,57.917
152,57.917
153,57.917
154,58.083
155,58.25
156,58.25
157,58.333
158,58.5
159,58.667
160,58.833
161,59
162,59.167
163,59.333
164,59.5
165,59.583
166,59.5
167,59.417
168,59.25
169,59.167
170,59.25
171,59.417
172,59.583
173,59.583
174,59.5
175,59.417
176,59.333
177,59.333
178,59.333
179,59.333
180,59.333
181,59.333
182,59.333
183,59.333
184,59.333
185,59.333
186,59.5
187,59.583
188,59.75
189,59.833
190,59.5
191,59.75
192,59.917
193,59.917
194,59.75
195,59.667
196,59.583
197,59.667
198,59.333
199,59.083
200,57.75
201,57.333
202,56.917
203,56.5
204,56.083
205,55.667
206,55.167
207,54.833
208,54.583
209,54.333
210,54.417
211,53.917
212,53.5
213,53.333
214,53.417
215,53.417
216,53.333
217,53
218,53
219,53.083
220,54.167
221,54.583
222,55
223,55.25
224,55.583
225,56
226,56.333
227,56.417
228,56.417
229,56.75
230,57.083
231,57.417
232,57.583
233,57.667
234,57.833
235,58.083
236,58
237,58.25
238,58.583
239,58.417
240,58.75
241,58.75
242,58.75
243,59
244,59.25
245,59.417
246,59.667
247,59.833
248,60.083
249,60.25
250,60.25
251,60.083
252,60.083
253,60.167
254,60.167
255,60.083
256,60.583
257,60.667
258,60.75
259,61.167
260,61.167
261,61.25
262,61.333
263,61.25
264,61.167
265,61.167
266,61.083
267,60.833
268,60.75
269,60.25
270,60.25
271,60.25
272,60.25
273,60.25
274,60.25
275,60.333
276,60.25
277,60.417
278,60.417
279,60.333
280,60.25
281,60.333
282,60.583
283,60.75
284,60.833
285,60.833
286,60.917
287,61.25
288,61.333
289,61.583
290,61.5
291,61.75
292,62
293,62.083
294,62.167
295,62.167
296,62.083
297,61.833
298,61.833
299,61.917
300,61.833
301,61.583
302,60.917
303,60.5
304,60.167
305,59.917
306,59.667
307,59.5
308,59.167
309,58.917
310,58.583
311,58.167
312,57.75
313,57.25
314,57
315,56.75
316,56.5
317,56.25
318,55.917
319,55.667
320,55.5
321,55.417
322,55.5
323,55.917
324,56
325,56
326,56.083
327,56.083
328,56.25
329,56.333
330,56.167
331,56.333
332,56.5
333,57.167
334,57.167
335,57.167
336,57.167
337,57.417
338,57.583
339,57.75
340,57.833
341,57.75
342,58
343,57.833
344,57.917
345,57.917
346,57.917
347,58.417
348,58.583
349,58.833
350,59.417
351,59.75
352,59.833
353,59.75
354,60.083
355,60.333
356,60.667
357,60.833
358,61.083
359,61.25
360,61.583
361,62
362,62.167
363,62.167
364,62.167
365,62.25
366,62.333
367,62.083
368,62.083
369,62
370,61.917
371,61.667
372,61.75
373,61.583
374,61.25
375,61.083
376,61.083
377,61
378,60.917
379,60.833
380,60.583
381,60.417
382,60
383,59.833
384,59.667
385,59.583
386,59.583
387,59.5
388,59.417
389,59.5
390,59.583
391,59.25
392,58.833
393,58.417
394,58.417
395,58.25
396,58
397,57.75
398,57.417
399,57
400,56.75
401,56.583
402,56.833
403,56.917
404,57.167
405,57.333
406,57.333
407,57.417
408,57.5
409,57.333
410,57.167
411,57.5
412,57.833
413,58.167
414,58.25
415,58.5
416,58.583
417,58.5
418,58.5
419,58.75
420,59.083
421,59.417
422,59.583
423,59.75
424,59.667
425,59.833
426,59.917
427,59.917
428,59.833
429,60
430,60.167
431,60.25
432,60.25
433,60.25
434,60.417
435,60.583
436,60.667
437,60.833
438,61
439,61.083
440,61
441,61
442,60.917
443,60.833
444,60.75
445,60.583
446,60.5
447,60.417
448,60.5
449,60.5
450,60.417
451,60.333
452,60.417
453,60.5
454,60.583
455,60.583
456,60.583
457,60.667
458,60.667
459,60.833
460,61.167
461,61.167
462,61.083
463,61.083
464,61.333
465,61.333
466,61.25
467,61.333
468,61.583
469,61.75
470,62
471,62.083
472,62.083
473,62.333
474,62.5
475,62.5
476,62.5
477,62.833
478,63.083
479,63
480,63
481,62.833
482,62.917
483,62.917
484,62.667
485,62.667
486,62.833
487,62.917
488,62.75
489,62.583
490,62.417
491,62.417
492,62.417
493,62.333
494,62.25
495,62.333
496,62.583
497,62.417
498,62.583
499,63
500,63.083
501,63
502,62.833
503,62.75
504,62.833
505,61.833
506,61.5
507,61.5
508,61.667
509,61.833
510,62
511,62.25
512,62.5
513,62.917
514,63
515,63.167
516,63.25
517,63.333
518,63.25
519,63.083
520,63.167
521,63.667
522,64.083
523,64.583
524,65
525,66.417
526,67.167
527,67.417
528,67.5
529,67.75
530,68
531,68.25
532,68.583
533,68.5
534,68.75
535,69.167
536,69.5
537,69.583
538,69.667
539,70.083
540,70.417
541,70.75
542,71.333
543,71.667
544,72
545,72.25
546,72.417
547,72.75
548,73.167
549,73.417
550,73.667
551,73.75
552,73.667
553,73.75
554,73.667
555,73.25
556,73.167
557,73.5
558,73.833
559,73.833
560,73.833
561,73.917
562,73.583
563,73.333
564,73
565,72.75
566,72.417
567,72.083
568,71.583
569,70.75
570,69.917
571,69.167
572,68.5
573,67.917
574,67.417
575,67
576,66.417
577,65.75
578,65.25
579,65.083
580,65
581,64.5
582,64.5
583,64.667
584,65
585,65.333
586,64.917
587,65
588,64.75
589,65
590,65.25
591,65.75
592,66.417
593,67
594,67.583
595,68.167
596,68.583
597,68.917
598,69.083
599,68.833
600,68.5
601,68.75
602,68.25
603,68.083
604,67.5
605,67.083
606,67.75
607,67.833
608,68.417
609,68.917
610,69.417
611,69.75
612,69.917
613,70.083
614,70.25
615,70.417
616,70.667
617,71
618,71.333
619,71.583
620,71.833
621,71.833
622,72.333
623,72.417
624,72.833
625,73
626,73.083
627,73.167
628,73.25
629,73.333
630,73.417
631,73.417
632,73.5
633,73.5
634,73.583
635,73.667
636,73.667
637,73.583
638,73.583
639,73.667
640,73.75
641,73.833
642,74
643,74.167
644,74.333
645,74.5
646,74.667
647,74.917
648,75.167
649,75.333
650,75.417
651,75.5
652,75.5
653,75.333
654,74.917
655,74.583
656,74.5
657,74.25
658,73.917
659,73.667
660,73.417
661,73.5
662,73.5
663,73.417
664,73.333
665,73.167
666,72.917
667,72.667
668,72.417
669,72.167
670,72
671,71.833
672,71.667
673,71.75
674,72
675,72.25
676,72.417
677,72.75
678,73
679,73.333
680,73.75
681,73.583
682,73.5
683,73.667
684,73.833
685,74.083
686,74.25
687,74.417
688,74.333
689,74.417
690,74.417
691,74.333
692,74.25
693,74.25
694,74.25
695,74.167
696,74.083
697,74.083
698,74.25
699,74.25
700,74.167
701,74.333
702,74.25
703,74.083
704,73.75
705,73.583
706,73.083
707,72.833
708,73
709,73.083
710,73.333
711,73.333
712,73.333
713,73.333
714,73.25
715,73.167
716,73.167
717,73.167
718,73.083
719,73.25
720,73.167
721,73.167
722,73.25
723,73.25
724,73.417
725,73.5
726,73.833
727,73.917
728,74
729,73.833
730,73.333
731,73.5
732,72.667
733,71.75
734,70.917
735,70.083
736,69.167
737,68.333
738,67.75
739,67.083
740,66
741,65.083
742,64.333
743,63.583
744,63.083
745,62.75
746,62.667
747,62.583
748,62.333
749,61.917
750,61.25
751,60.167
752,60.083
753,59.917
754,59.917
755,60.083
756,59.917
757,59.583
758,59.417
759,59
760,59.417
761,59.667
762,60
763,60.667
764,61.167
765,61.583
766,61.667
767,61.833
768,62
769,62.5
770,63.5
771,64.583
772,65.75
773,66.917
774,67.917
775,68.75
776,69.917
777,71.167
778,72.083
779,73.083
780,73.917
781,74.75
782,75
783,74.917
784,74.667
785,74.417
786,73.667
787,73.5
788,73.333
789,73.25
790,73.333
791,73.417
792,73.333
793,73.25
794,73.167
795,73
796,72.167
797,71.417
798,70.333
799,69.5
800,69.25
801,69.167
802,69.417
803,69.417
804,69.417
805,69
806,69.083
807,68.917
808,68.833
809,68.917
810,68.75
811,68.667
812,68.417
813,68.167
814,68.083
815,68.083
816,68.75
817,69.417
818,70.417
819,70.833
820,70.583
821,70.583
822,70.667
823,70.833
824,71.167
825,71.833
826,72.167
827,72
828,71.833
829,71.667
830,71.833
831,72
832,72.333
833,72.75
834,72.917
835,73.25
836,73.5
837,73.667
838,73.75
839,74.333
840,75
841,75.083
842,75.167
843,75.417
844,75.583
845,75.667
846,76.25
847,76.833
848,77.333
849,77.583
850,77.667
851,77.667
852,77.75
853,77.833
854,78
855,78
856,78.083
857,78.083
858,78.083
859,78
860,77.917
861,77.917
862,77.917
863,77.917
864,77.917
865,77.917
866,77.917
867,78.083
868,78.167
869,78.25
870,78.333
871,78.417
872,78.5
873,78.583
874,78.667
875,78.75
876,78.833
877,79
878,79.167
879,79.25
880,79.333
881,79.417
882,79.5
883,79.583
884,79.667
885,79.75
886,79.833
887,79.833
888,79.917
889,80
890,80
891,80
892,80
893,80
894,80
895,80
896,80
897,80
898,80
899,80
900,80
901,80
902,80
903,80
904,80
905,80
906,80
907,80
908,80
909,80
910,80
911,80
912,80
913,80
914,80
915,80
916,80
917,80
918,80
919,80
920,80
921,80
922,80
923,80
924,80
925,80
926,80
927,80
928,80
929,80
930,80
931,80
932,80
933,80
934,80
935,80
936,80
937,80
938,79.917
939,79.833
940,79.75
941,79.667
942,79.583
943,79.583
944,79.583
945,79.583
946,79.583
947,79.583
948,79.583
949,79.583
950,79.583
951,79.583
952,79.583
953,79.583
954,79.583
955,79.583
956,79.583
957,79.583
958,79.667
959,79.75
960,79.833
961,79.917
962,80
963,80
964,80
965,80
966,80
967,80
968,80
969,80
970,80
971,80
972,80
973,80
974,80
975,80
976,79.75
977,79.417
978,79.417
979,79.333
980,79.25
981,79.25
982,79.167
983,79.083
984,79
985,79
986,79
987,79
988,79
989,79
990,79
991,79
992,79
993,79
994,79
995,79
996,79.25
997,79.417
998,79.167
999,79
1000,78.917
1001,78.833
1002,78.833
1003,78.833
1004,78.833
1005,78.75
1006,78.583
1007,78.417
1008,78.25
1009,78.083
1010,77.917
1011,77.75
1012,77.583
1013,77.417
1014,77.25
1015,77.083
1016,77
1017,77
1018,77.167
1019,77.333
1020,77.417
1021,77.417
1022,77.417
1023,77.5
1024,77.583
1025,77.667
1026,77.833
1027,78
1028,78.167
1029,78.333
1030,78.5
1031,78.667
1032,78.833
1033,79
1034,79.167
1035,79.333
1036,79.417
1037,79.583
1038,79.667
1039,79.75
1040,79.833
1041,79.917
1042,80
1043,80
1044,80
1045,80
1046,80
1047,80
1048,80
1049,80
1050,80
1051,80
1052,80
1053,80
1054,80
1055,80
1056,80
1057,80
1058,80
1059,80
1060,79.917
1061,79.667
1062,79.5
1063,79.333
1064,79.25
1065,79.167
1066,79
1067,78.917
1068,78.917
1069,78.917
1070,78.917
1071,78.917
1072,78.917
1073,78.917
1074,78.917
1075,78.917
1076,78.917
1077,78.917
1078,79
1079,79
1080,79.083
1081,79.333
1082,79.5
1083,79.667
1084,79.75
1085,79.833
1086,80
1087,80.083
1088,80.083
1089,80.083
1090,80.083
1091,80.083
1092,80.083
1093,80.083
1094,80.083
1095,80.083
1096,80.083
1097,80.083
1098,80
1099,80
1100,80
1101,80
1102,80
1103,80
1104,80
1105,80
1106,80
1107,80
1108,80
1109,80
1110,79.917
1111,79.75
1112,79.583
1113,79.417
1114,79.25
1115,79.083
1116,78.917
1117,78.75
1118,78.583
1119,78.417
1120,78.25
1121,78.083
1122,77.917
1123,77.75
1124,77.583
1125,77.417
1126,77.25
1127,77.083
1128,76.917
1129,76.75
1130,76.667
1131,76.667
1132,76.667
1133,76.667
1134,76.667
1135,76.667
1136,76.667
1137,76.667
1138,76.667
1139,76.667
1140,76.75
1141,76.833
1142,76.917
1143,77
1144,77.083
1145,77.167
1146,77.25
1147,77.333
1148,77.417
1149,77.667
1150,77.833
1151,78.083
1152,78.25
1153,78.333
1154,78.417
1155,78.583
1156,78.75
1157,78.833
1158,78.917
1159,79
1160,79.083
1161,79.167
1162,79.25
1163,79.333
1164,79.417
1165,79.417
1166,79.417
1167,79.417
1168,79.5
1169,79.417
1170,79.333
1171,79.167
1172,79.083
1173,79.083
1174,79.083
1175,79
1176,79
1177,79.083
1178,79.083
1179,79.083
1180,79.083
1181,79.083
1182,79
1183,78.917
1184,78.833
1185,78.917
1186,79
1187,79.083
1188,79.083
1189,79.083
1190,79.167
1191,79.167
1192,79.083
1193,79
1194,78.917
1195,78.917
1196,78.833
1197,78.75
1198,78.75
1199,78.75
1200,78.667


==> Reinforced Classifier - ESWA - arxiv/rc_val.csv <==
1,38.5
2,40.083
3,41.667
4,43.25
5,44.833
6,46.417
7,48
8,49.583
9,51.167
10,52.75
11,54.333
12,55.917
13,57.5
14,59.167
15,61.917
16,64.5
17,66.167
18,68.417
19,71.083
20,36
21,35.75
22,36.5
23,37.583
24,38
25,38.417
26,38.833
27,39.25
28,39.667
29,40.083
30,40.5
31,40.917
32,41.333
33,41.75
34,42.25
35,41.75
36,41.75
37,42.75
38,42.417
39,41.333
40,42.25
41,42.833
42,42.75
43,42.667
44,42.25
45,41.833
46,41.417
47,41.333
48,41.333
49,41.333
50,41.333
51,41.333
52,41.333
53,41.333
54,41.167
55,40.917
56,40.333
57,39.667
58,39.75
59,40.167
60,39.667
61,39.5
62,39.25
63,38.667
64,39.083
65,39.5
66,39.917
67,40
68,40
69,40
70,40
71,40
72,40
73,40
74,40
75,40
76,40
77,40
78,40
79,40
80,40
81,40
82,40
83,40
84,40
85,40
86,40
87,40
88,40
89,40
90,40
91,40
92,40
93,40
94,40
95,40
96,40
97,40
98,40
99,40
100,40
101,40
102,40
103,40
104,40
105,40
106,40
107,40
108,40.5
109,41.333
110,41.333
111,41.333
112,42
113,43.417
114,44.25
115,44.333
116,45.5
117,45.5
118,46.667
119,46.333
120,46.167
121,46.75
122,48.083
123,49.583
124,50.667
125,51.5
126,51.667
127,52.417
128,53.083
129,53.417
130,54.583
131,55.417
132,56.083
133,56.167
134,56.833
135,58.25
136,58.5
137,59.917
138,60.167
139,61.833
140,63.333
141,64.083
142,64.083
143,63.917
144,64.25
145,64.833
146,66.083
147,66.667
148,66.917
149,67.167
150,67.167
151,67.5
152,67.5
153,67.417
154,67.333
155,67.25
156,67.25
157,67.25
158,67.333
159,67.417
160,67.5
161,67.583
162,67.75
163,67.917
164,68
165,68
166,68
167,68.083
168,68.083
169,68.083
170,68.333
171,68.583
172,68.75
173,68.833
174,68.833
175,68.75
176,68.667
177,68.583
178,68.417
179,68.5
180,68.583
181,68.583
182,68.583
183,68.5
184,68.417
185,68.917
186,69.333
187,69.583
188,69.583
189,69.583
190,70
191,70.333
192,70.583
193,70.417
194,70
195,69.25
196,68.333
197,68.25
198,67.917
199,67.583
200,66.5
201,66.083
202,65.75
203,65.5
204,65.25
205,64.5
206,63.917
207,63.667
208,63.667
209,63.75
210,63.333
211,63
212,62.667
213,62.75
214,63.167
215,64
216,65
217,65.167
218,65.667
219,65.917
220,67
221,67.917
222,68.667
223,68.833
224,69
225,69.167
226,69.333
227,69.833
228,70.25
229,70.667
230,71.167
231,71.667
232,71.583
233,71.417
234,71.917
235,72.333
236,72.917
237,72.917
238,72.833
239,73.25
240,73.583
241,73.417
242,73.25
243,73.667
244,74.167
245,74.333
246,74.583
247,74
248,73.583
249,72.75
250,72.167
251,71.583
252,71.583
253,71.667
254,71
255,70.583
256,70
257,69.917
258,69.833
259,69.333
260,68.833
261,68.333
262,67.833
263,67.333
264,66.75
265,66.5
266,66
267,66.083
268,66.25
269,66.667
270,66.667
271,66.667
272,66.667
273,66.667
274,66.75
275,66.75
276,66.583
277,66.417
278,66.333
279,66.25
280,66.167
281,66.25
282,66.167
283,66.5
284,66.75
285,67.083
286,67.583
287,67.417
288,67.167
289,67
290,66.917
291,66.917
292,67.167
293,67.25
294,67.25
295,67.167
296,67.167
297,67.25
298,67.333
299,67.417
300,67.583
301,67.583
302,67.083
303,66.667
304,66.5
305,65.833
306,65.167
307,65
308,64.667
309,64.5
310,64.333
311,63.917
312,63.25
313,63.167
314,63.083
315,63
316,63
317,63
318,62.917
319,62.75
320,62.5
321,62.333
322,62.833
323,63.25
324,63.083
325,63.167
326,63.333
327,63.417
328,63.667
329,63.833
330,64.333
331,64.833
332,65.583
333,65.833
334,65.75
335,65.75
336,65.917
337,65.917
338,65.833
339,66
340,66.083
341,66.25
342,66.5
343,66.333
344,66.417
345,66.75
346,66.917
347,67.417
348,67.583
349,67.667
350,67.417
351,67
352,66.583
353,66.167
354,66.417
355,66.5
356,66.417
357,66.583
358,66.667
359,66.5
360,66.5
361,66.583
362,66.667
363,66.75
364,67
365,67.167
366,67.25
367,67
368,67
369,67
370,67.083
371,67.5
372,67.667
373,67.833
374,67.833
375,67.917
376,67.917
377,67.833
378,67.833
379,67.833
380,67.917
381,68
382,67.833
383,67.667
384,67.583
385,67.583
386,67.833
387,67.917
388,68.25
389,68.833
390,69.25
391,69.333
392,69.417
393,69.583
394,69.833
395,69.75
396,69.833
397,69.75
398,70.167
399,70.5
400,70.5
401,70.5
402,70.75
403,70.75
404,70.75
405,70.667
406,70.417
407,70.333
408,69.917
409,69.25
410,68.583
411,68.583
412,68.583
413,68.5
414,68.167
415,68.5
416,68.75
417,69.167
418,69.167
419,69.333
420,69.5
421,69.5
422,69.417
423,69.75
424,69.917
425,70.25
426,70.667
427,71.083
428,71.75
429,71.917
430,72.25
431,72.417
432,72.75
433,73.083
434,73.5
435,73.667
436,73.75
437,73.917
438,74.083
439,74.25
440,74.583
441,74.917
442,75.25
443,75.333
444,75.583
445,75.667
446,75.667
447,75.667
448,75.417
449,75.833
450,76
451,76.083
452,76.167
453,76.167
454,76.25
455,76.25
456,76.5
457,76.667
458,76.917
459,76.833
460,76.667
461,76.583
462,76.583
463,76.75
464,76.75
465,77
466,77.167
467,77.333
468,77.417
469,77.75
470,78.25
471,78.5
472,78.583
473,79.083
474,79.333
475,79.167
476,78.833
477,79
478,78.75
479,78.833
480,79.167
481,79.083
482,78.917
483,78.583
484,78.167
485,77.417
486,76.583
487,75.75
488,75.083
489,74
490,73.083
491,72.417
492,71.75
493,71.083
494,70.667
495,70.417
496,70.333
497,69.917
498,70
499,70.083
500,69.833
501,69.583
502,69.25
503,69
504,69
505,68.333
506,68.25
507,68.583
508,69.25
509,69.667
510,70.083
511,70.333
512,70.5
513,70.75
514,71
515,71.5
516,71.833
517,72.083
518,72.25
519,72.5
520,72.667
521,73.25
522,73.917
523,74.667
524,75.5
525,76.917
526,78
527,78.583
528,78.917
529,79.333
530,79.917
531,80.5
532,81.167
533,81.333
534,81.5
535,81.75
536,82.083
537,81.917
538,81.667
539,81.667
540,82
541,82.25
542,82.5
543,82.5
544,82.417
545,82.417
546,82.333
547,82.333
548,82.25
549,82.333
550,82.25
551,82.25
552,82.25
553,82.417
554,82.417
555,82.5
556,82.5
557,82.833
558,83.167
559,83.167
560,83.083
561,83
562,82.75
563,82.583
564,82.417
565,82.417
566,82.25
567,82
568,81.417
569,80.583
570,79.667
571,78.75
572,77.833
573,77
574,76.25
575,75.417
576,74.417
577,73.75
578,73.083
579,72.917
580,72.5
581,72.083
582,72
583,72.167
584,72.333
585,72.417
586,72
587,71.5
588,71.417
589,71.417
590,71.417
591,71.5
592,71.833
593,72.417
594,72.75
595,73
596,73.333
597,73.417
598,73.583
599,73.417
600,73.417
601,73.583
602,73.083
603,72.583
604,71.917
605,71.417
606,71.667
607,72.167
608,72.417
609,73
610,73.75
611,74.25
612,74.583
613,74.583
614,74.833
615,75.083
616,75.417
617,75.75
618,75.917
619,75.917
620,76
621,75.917
622,76.333
623,76.583
624,76.833
625,76.917
626,76.917
627,76.833
628,76.917
629,76.917
630,76.75
631,76.75
632,76.667
633,76.583
634,76.5
635,76.417
636,76.417
637,76.417
638,76.5
639,76.5
640,76.5
641,76.5
642,76.5
643,76.583
644,76.833
645,77.083
646,77.333
647,77.583
648,77.833
649,77.917
650,78
651,78.083
652,78.083
653,78.167
654,78.167
655,78.25
656,78.167
657,77.667
658,77.25
659,76.833
660,76.833
661,76.667
662,76.417
663,76.083
664,75.667
665,75.25
666,74.75
667,74.25
668,73.75
669,73.417
670,73.167
671,72.917
672,72.75
673,72.5
674,72.25
675,71.917
676,71.667
677,71.833
678,72
679,72.333
680,72.25
681,72.417
682,72.667
683,72.833
684,73.083
685,73.333
686,73.583
687,73.833
688,74.167
689,74.417
690,74.583
691,74.667
692,74.75
693,74.833
694,75.083
695,75.333
696,75.583
697,75.833
698,76
699,76.167
700,76.333
701,76.417
702,76.417
703,76.5
704,76.5
705,76.583
706,76.333
707,76.083
708,75.917
709,75.917
710,76
711,76.083
712,76.167
713,76.25
714,76.25
715,76.333
716,76.333
717,76.5
718,76.5
719,76.583
720,76.583
721,76.583
722,76.75
723,76.917
724,77.083
725,77.083
726,77.5
727,77.917
728,78.167
729,78.25
730,77.917
731,78.167
732,77.667
733,77
734,76.25
735,75.5
736,74.917
737,74.167
738,73.667
739,73.083
740,72.417
741,71.667
742,70.917
743,70.167
744,69.75
745,69.417
746,69.25
747,69.167
748,69.083
749,68.083
750,67
751,65.417
752,64.667
753,64
754,63.5
755,62.917
756,62.167
757,61.417
758,61.25
759,60.417
760,60.583
761,60.833
762,61.167
763,61.667
764,61.833
765,62.167
766,62.333
767,62.5
768,62.667
769,63.75
770,65.333
771,66.917
772,68.333
773,69.833
774,71.25
775,72.667
776,74.167
777,75.667
778,76.5
779,78
780,78.667
781,79.333
782,79.833
783,80
784,80.167
785,80.083
786,79.583
787,79.417
788,79.333
789,79.25
790,79.25
791,79.25
792,79.333
793,79.417
794,79.5
795,79.583
796,79
797,78.167
798,77.583
799,77.333
800,76.917
801,76.583
802,76.417
803,76.583
804,76.583
805,76.5
806,76.75
807,76.75
808,76.75
809,76.833
810,76.75
811,76.75
812,76.583
813,76.417
814,76.417
815,76.5
816,77.167
817,78
818,78.75
819,78.917
820,79.167
821,79.583
822,79.833
823,79.833
824,80
825,80.25
826,80.667
827,80.917
828,81.083
829,81.083
830,81.167
831,81.25
832,81.5
833,81.75
834,81.833
835,81.75
836,81.75
837,81.833
838,81.75
839,81.917
840,82.167
841,82.167
842,82.167
843,82.25
844,82.333
845,82.5
846,82.583
847,82.667
848,82.75
849,82.917
850,83
851,83
852,83
853,83
854,83
855,83.083
856,83.083
857,83.083
858,83.083
859,83
860,82.917
861,82.833
862,82.75
863,82.75
864,82.75
865,82.75
866,82.75
867,82.75
868,82.75
869,82.75
870,82.75
871,82.75
872,82.75
873,82.75
874,82.75
875,82.75
876,82.833
877,82.917
878,83
879,83.083
880,83.167
881,83.25
882,83.333
883,83.333
884,83.333
885,83.333
886,83.333
887,83.333
888,83.333
889,83.333
890,83.333
891,83.333
892,83.333
893,83.333
894,83.333
895,83.333
896,83.333
897,83.333
898,83.333
899,83.333
900,83.333
901,83.333
902,83.333
903,83.333
904,83.333
905,83.333
906,83.333
907,83.333
908,83.333
909,83.333
910,83.333
911,83.333
912,83.333
913,83.333
914,83.333
915,83.333
916,83.333
917,83.333
918,83.333
919,83.333
920,83.333
921,83.333
922,83.333
923,83.333
924,83.333
925,83.333
926,83.333
927,83.333
928,83.333
929,83.333
930,83.333
931,83.333
932,83.333
933,83.333
934,83.333
935,83.333
936,83.333
937,83.333
938,83.333
939,83.333
940,83.333
941,83.333
942,83.333
943,83.333
944,83.333
945,83.333
946,83.333
947,83.333
948,83.333
949,83.333
950,83.333
951,83.333
952,83.333
953,83.333
954,83.333
955,83.333
956,83.333
957,83.333
958,83.333
959,83.333
960,83.333
961,83.333
962,83.333
963,83.333
964,83.333
965,83.333
966,83.333
967,83.333
968,83.333
969,83.333
970,83.333
971,83.333
972,83.333
973,83.333
974,83.333
975,83.333
976,83.333
977,83.25
978,83.25
979,83.25
980,83.25
981,83.25
982,83.25
983,83.25
984,83.25
985,83.25
986,83.25
987,83.25
988,83.25
989,83.25
990,83.25
991,83.25
992,83.25
993,83.25
994,83.25
995,83.25
996,83.25
997,83.25
998,83.167
999,83.167
1000,83.083
1001,83
1002,82.917
1003,82.833
1004,82.75
1005,82.667
1006,82.583
1007,82.5
1008,82.417
1009,82.333
1010,82.25
1011,82.167
1012,82.083
1013,82
1014,81.917
1015,81.833
1016,81.833
1017,81.917
1018,82
1019,82
1020,82.083
1021,82.167
1022,82.25
1023,82.333
1024,82.417
1025,82.5
1026,82.583
1027,82.667
1028,82.75
1029,82.833
1030,82.917
1031,83
1032,83.083
1033,83.167
1034,83.25
1035,83.333
1036,83.333
1037,83.25
1038,83.167
1039,83.083
1040,83
1041,82.917
1042,82.833
1043,82.75
1044,82.667
1045,82.583
1046,82.5
1047,82.417
1048,82.333
1049,82.25
1050,82.167
1051,82.083
1052,82
1053,81.917
1054,81.833
1055,81.75
1056,81.667
1057,81.667
1058,81.667
1059,81.667
1060,81.667
1061,81.667
1062,81.75
1063,81.833
1064,81.917
1065,81.917
1066,81.917
1067,81.917
1068,81.917
1069,81.917
1070,81.917
1071,81.917
1072,81.917
1073,81.917
1074,81.917
1075,81.917
1076,81.917
1077,81.917
1078,81.917
1079,81.917
1080,81.917
1081,81.917
1082,81.833
1083,81.75
1084,81.667
1085,81.667
1086,81.667
1087,81.667
1088,81.667
1089,81.667
1090,81.667
1091,81.667
1092,81.667
1093,81.667
1094,81.667
1095,81.667
1096,81.667
1097,81.667
1098,81.667
1099,81.667
1100,81.667
1101,81.667
1102,81.667
1103,81.667
1104,81.667
1105,81.75
1106,81.833
1107,81.917
1108,82
1109,82
1110,82.083
1111,82.167
1112,82.25
1113,82.333
1114,82.417
1115,82.5
1116,82.583
1117,82.667
1118,82.75
1119,82.833
1120,82.917
1121,82.917
1122,82.917
1123,82.917
1124,82.917
1125,82.833
1126,82.75
1127,82.667
1128,82.583
1129,82.583
1130,82.5
1131,82.417
1132,82.333
1133,82.25
1134,82.167
1135,82.083
1136,82
1137,81.917
1138,81.833
1139,81.75
1140,81.667
1141,81.667
1142,81.667
1143,81.667
1144,81.667
1145,81.667
1146,81.667
1147,81.667
1148,81.667
1149,81.667
1150,81.667
1151,81.667
1152,81.667
1153,81.667
1154,81.667
1155,81.667
1156,81.667
1157,81.667
1158,81.667
1159,81.667
1160,81.667
1161,81.667
1162,81.667
1163,81.667
1164,81.667
1165,81.667
1166,81.667
1167,81.667
1168,81.667
1169,81.667
1170,81.667
1171,81.667
1172,81.667
1173,81.667
1174,81.667
1175,81.667
1176,81.667
1177,81.667
1178,81.667
1179,81.667
1180,81.667
1181,81.667
1182,81.667
1183,81.667
1184,81.667
1185,81.667
1186,81.667
1187,81.667
1188,81.667
1189,81.667
1190,81.667
1191,81.667
1192,81.667
1193,81.667
1194,81.667
1195,81.667
1196,81.667
1197,81.667
1198,81.667
1199,81.667
1200,81.667


==> drop_tr.csv <==
1,46.667
2,64.074
3,47.963
4,55.556
5,58.889
6,60.926
7,62.778
8,63.148
9,63.519
10,65
11,67.037
12,69.074
13,70.37
14,71.296
15,73.148
16,74.259
17,75.926
18,76.111
19,77.037
20,76.852
21,78.148
22,78.704
23,80.185
24,79.815
25,80.741
26,80.556
27,81.481
28,81.111
29,82.407
30,83.333
31,84.074
32,84.63
33,85.185
34,86.296
35,86.852
36,87.407
37,88.148
38,88.519
39,89.074
40,89.074
41,89.074
42,89.259
43,89.815
44,90.741
45,91.481
46,92.037
47,92.593
48,92.963
49,93.519
50,94.259
51,94.815
52,95
53,95
54,95.37
55,95.926
56,95.926
57,95.926
58,95.926
59,96.296
60,96.667
61,96.667
62,96.852
63,96.852
64,97.222
65,97.407
66,97.593
67,97.778
68,97.778
69,97.778
70,97.778
71,97.778
72,97.778
73,97.778
74,97.778
75,97.778
76,97.778
77,97.778
78,97.778
79,97.778
80,97.778
81,97.778
82,97.778
83,97.778
84,97.778
85,97.778
86,97.778
87,97.778
88,97.778
89,97.778
90,97.778
91,97.778
92,97.778
93,97.778
94,97.778
95,97.778
96,97.778
97,97.778
98,97.778
99,97.778
100,97.778
101,97.778
102,97.778
103,97.778
104,97.778
105,97.778
106,97.778
107,97.778
108,97.778
109,97.778
110,97.778
111,97.778
112,97.778
113,97.778
114,97.778
115,97.778
116,97.778
117,97.778
118,97.778
119,97.778
120,97.778
121,97.778
122,97.778
123,97.778
124,97.778
125,97.778
126,97.778
127,97.778
128,97.778
129,97.778
130,97.778
131,97.778
132,97.778
133,97.778
134,97.778
135,97.778
136,97.778
137,97.778
138,97.778
139,97.778
140,97.778
141,97.778
142,97.778
143,97.778
144,97.778
145,97.778
146,97.778
147,97.778
148,97.778
149,97.778
150,97.778
151,97.778
152,97.778
153,97.778
154,97.778
155,97.778
156,97.778
157,97.778
158,97.778
159,97.778
160,97.778
161,97.778
162,97.778
163,97.778
164,97.778
165,97.778
166,97.778
167,97.778
168,97.778
169,97.778
170,97.778
171,97.778
172,97.778
173,97.778
174,97.778
175,97.778
176,97.778
177,97.778
178,97.778
179,97.778
180,97.778
181,97.778
182,97.778
183,97.778
184,97.778
185,97.778
186,97.778
187,97.778
188,97.778
189,97.778
190,97.778
191,97.778
192,97.778
193,97.778
194,97.778
195,97.778
196,97.778
197,97.778
198,97.778
199,97.778
200,97.778
201,97.778
202,97.778
203,97.778
204,97.778
205,97.778
206,97.778
207,97.778
208,97.778
209,97.778
210,97.778
211,97.778
212,97.778
213,97.778
214,97.778
215,97.778
216,97.778
217,97.778
218,97.778
219,97.778
220,97.778
221,97.778
222,97.778
223,97.778
224,97.778
225,97.778
226,97.778
227,97.778
228,97.778
229,97.778
230,97.778
231,97.778
232,97.778
233,97.778
234,97.778
235,97.778
236,97.778
237,97.778
238,97.778
239,97.778
240,97.778
241,97.778
242,97.778
243,97.778
244,97.778
245,97.778
246,97.778
247,97.778
248,97.778
249,97.778
250,97.778
251,97.778
252,97.778
253,97.778
254,97.778
255,97.778
256,97.778
257,97.778
258,97.778
259,97.778
260,97.778
261,97.778
262,97.778
263,97.778
264,97.778
265,97.778
266,97.778
267,97.778
268,97.778
269,97.778
270,97.778
271,97.778
272,97.778
273,97.778
274,97.778
275,97.778
276,97.778
277,97.778
278,97.778
279,97.778
280,97.778
281,97.778
282,97.778
283,97.778
284,97.778
285,97.778
286,97.778
287,97.778
288,97.778
289,97.778
290,97.778
291,97.778
292,97.778
293,97.778
294,97.778
295,97.778
296,97.778
297,97.778
298,97.778
299,97.778
300,97.778
301,97.778
302,97.778
303,97.778
304,97.778
305,97.778
306,97.778
307,97.778
308,97.778
309,97.778
310,97.778
311,97.778
312,97.778
313,97.778
314,97.778
315,97.778
316,97.778
317,97.778
318,97.778
319,97.778
320,97.778
321,97.778
322,97.778
323,97.778
324,97.778
325,97.778
326,97.778
327,97.778
328,97.778
329,97.778
330,97.778
331,97.778
332,97.778
333,97.778
334,97.778
335,97.778
336,97.778
337,97.778
338,97.778
339,97.778
340,97.778
341,97.778
342,97.778
343,97.778
344,97.778
345,97.778
346,97.778
347,97.778
348,97.778
349,97.778
350,97.778
351,97.778
352,97.778
353,97.778
354,97.778
355,97.778
356,97.778
357,97.778
358,97.778
359,97.778
360,97.778
361,97.778
362,97.778
363,97.778
364,97.778
365,97.778
366,97.778
367,97.778
368,97.778
369,97.778
370,97.778
371,97.778
372,97.778
373,97.778
374,97.778
375,97.778
376,97.778
377,97.778
378,97.778
379,97.778
380,97.778
381,97.778
382,97.778
383,97.778
384,97.778
385,97.778
386,97.778
387,97.778
388,97.778
389,97.778
390,97.778
391,97.778
392,97.778
393,97.778
394,97.778
395,97.778
396,97.778
397,97.778
398,97.778
399,97.778
400,97.778


==> drop_tst.csv <==
1,46.667
2,65
3,48.333
4,53.889
5,53.333
6,52.778
7,53.333
8,52.778
9,52.778
10,53.333
11,54.444
12,55
13,57.222
14,59.444
15,62.778
16,63.889
17,65.556
18,66.111
19,67.222
20,67.778
21,68.333
22,68.889
23,68.333
24,68.889
25,68.333
26,67.778
27,66.111
28,66.111
29,65.556
30,65
31,63.889
32,63.889
33,63.889
34,63.333
35,63.889
36,64.444
37,65
38,65
39,65
40,65
41,65
42,65.556
43,65
44,64.444
45,63.889
46,63.333
47,64.444
48,64.444
49,64.444
50,64.444
51,64.444
52,66.111
53,65.556
54,65.556
55,65
56,64.444
57,64.444
58,64.444
59,65
60,65
61,65
62,65
63,65
64,65
65,64.444
66,65
67,64.444
68,64.444
69,63.889
70,65
71,66.111
72,65.556
73,64.444
74,63.889
75,63.889
76,64.444
77,64.444
78,65
79,65
80,65
81,65
82,65.556
83,65.556
84,65.556
85,65.556
86,65.556
87,65.556
88,65
89,65
90,65
91,65
92,64.444
93,64.444
94,64.444
95,65
96,65
97,65
98,65
99,65
100,65
101,65
102,65
103,65
104,65
105,65
106,65
107,65
108,65
109,65
110,65
111,64.444
112,64.444
113,63.889
114,64.444
115,64.444
116,64.444
117,64.444
118,64.444
119,64.444
120,63.889
121,63.889
122,64.444
123,65
124,64.444
125,64.444
126,63.333
127,63.889
128,63.333
129,63.889
130,63.333
131,63.889
132,63.889
133,63.889
134,63.333
135,63.333
136,63.333
137,63.333
138,63.333
139,63.333
140,63.333
141,62.778
142,62.778
143,62.778
144,63.333
145,63.333
146,63.333
147,63.333
148,63.333
149,63.333
150,63.333
151,63.333
152,63.333
153,63.333
154,63.333
155,63.333
156,63.333
157,63.333
158,63.333
159,63.333
160,63.889
161,63.889
162,63.889
163,62.778
164,62.778
165,62.778
166,63.889
167,63.889
168,63.333
169,62.222
170,62.222
171,62.778
172,63.333
173,63.333
174,63.333
175,63.333
176,63.333
177,63.333
178,63.889
179,63.333
180,62.778
181,62.222
182,62.778
183,63.333
184,63.333
185,63.333
186,63.333
187,63.333
188,63.333
189,62.778
190,62.778
191,62.778
192,63.333
193,63.333
194,62.778
195,62.778
196,62.222
197,62.222
198,62.222
199,62.778
200,62.778
201,62.778
202,62.222
203,62.778
204,62.778
205,62.222
206,61.667
207,61.667
208,62.778
209,63.333
210,63.333
211,63.333
212,63.333
213,63.333
214,63.333
215,63.333
216,63.333
217,63.333
218,63.333
219,63.333
220,62.778
221,62.778
222,62.222
223,62.222
224,62.222
225,62.778
226,62.778
227,62.222
228,61.667
229,62.222
230,62.222
231,62.222
232,61.667
233,62.222
234,62.222
235,62.222
236,62.222
237,62.778
238,62.778
239,62.222
240,62.222
241,62.222
242,62.222
243,61.667
244,62.222
245,62.222
246,62.222
247,61.667
248,61.667
249,62.222
250,62.222
251,62.222
252,61.667
253,61.667
254,62.222
255,62.222
256,62.222
257,61.667
258,62.222
259,62.222
260,62.222
261,61.667
262,61.667
263,61.667
264,61.667
265,61.667
266,61.667
267,61.667
268,61.667
269,62.222
270,62.222
271,62.222
272,61.667
273,61.667
274,61.667
275,61.667
276,61.667
277,61.667
278,61.667
279,61.667
280,62.222
281,62.222
282,62.222
283,62.222
284,62.222
285,62.222
286,61.667
287,61.667
288,61.667
289,61.667
290,61.667
291,61.667
292,61.667
293,61.667
294,61.667
295,61.667
296,61.667
297,61.667
298,61.667
299,61.667
300,61.667
301,61.667
302,61.667
303,61.667
304,61.667
305,61.667
306,61.667
307,61.667
308,61.667
309,61.667
310,61.667
311,61.667
312,61.667
313,61.667
314,61.667
315,61.667
316,61.667
317,61.667
318,61.667
319,61.667
320,61.667
321,61.667
322,61.667
323,61.667
324,61.667
325,61.667
326,61.667
327,61.667
328,61.667
329,61.667
330,61.667
331,61.667
332,61.667
333,61.667
334,61.667
335,61.667
336,61.667
337,61.667
338,61.667
339,61.667
340,61.667
341,61.667
342,61.667
343,61.667
344,61.667
345,61.667
346,61.667
347,61.667
348,61.667
349,61.667
350,61.667
351,61.667
352,61.667
353,61.667
354,61.667
355,61.667
356,61.667
357,61.667
358,61.667
359,61.667
360,61.667
361,61.667
362,61.667
363,61.667
364,61.667
365,61.667
366,61.667
367,61.667
368,61.667
369,61.667
370,61.667
371,61.667
372,61.667
373,61.667
374,61.667
375,61.667
376,61.667
377,61.667
378,61.667
379,61.667
380,61.667
381,61.667
382,61.667
383,61.667
384,61.667
385,61.667
386,61.667
387,61.667
388,61.667
389,61.667
390,61.667
391,61.667
392,61.667
393,61.667
394,61.667
395,61.667
396,61.667
397,61.667
398,61.667
399,61.667
400,61.667


==> drop_val.csv <==
1,40
2,54.444
3,41.111
4,48.333
5,50
6,49.444
7,48.889
8,50.556
9,52.778
10,53.889
11,53.889
12,53.889
13,56.111
14,58.889
15,61.667
16,63.333
17,65
18,66.111
19,66.111
20,66.111
21,65.556
22,65.556
23,65.556
24,66.667
25,67.778
26,68.333
27,67.778
28,68.889
29,69.444
30,71.111
31,71.111
32,71.667
33,71.667
34,71.111
35,71.111
36,70.556
37,71.111
38,70.556
39,71.111
40,70.556
41,70
42,68.889
43,68.889
44,69.444
45,70
46,69.444
47,68.333
48,68.333
49,68.333
50,68.889
51,67.778
52,67.222
53,67.222
54,66.667
55,67.778
56,67.222
57,69.444
58,68.889
59,69.444
60,68.333
61,69.444
62,70.556
63,71.667
64,71.667
65,70.556
66,69.444
67,68.889
68,70
69,70.556
70,70.556
71,70.556
72,71.111
73,71.111
74,70
75,69.444
76,70
77,71.111
78,72.222
79,72.222
80,72.222
81,71.111
82,70.556
83,70.556
84,70.556
85,70.556
86,70.556
87,70.556
88,70.556
89,69.444
90,69.444
91,69.444
92,70
93,70
94,70
95,70
96,69.444
97,69.444
98,69.444
99,70
100,70
101,70
102,70
103,70
104,70
105,70
106,70
107,69.444
108,70
109,69.444
110,69.444
111,68.889
112,69.444
113,69.444
114,69.444
115,69.444
116,69.444
117,69.444
118,69.444
119,70
120,70
121,70
122,70
123,70
124,69.444
125,70
126,70
127,70.556
128,70
129,70
130,70
131,70
132,69.444
133,69.444
134,69.444
135,70
136,70
137,70
138,69.444
139,69.444
140,69.444
141,69.444
142,69.444
143,69.444
144,69.444
145,69.444
146,68.889
147,69.444
148,68.889
149,69.444
150,69.444
151,70
152,70
153,69.444
154,69.444
155,69.444
156,69.444
157,69.444
158,68.889
159,69.444
160,69.444
161,70
162,69.444
163,69.444
164,69.444
165,70
166,70
167,70
168,69.444
169,69.444
170,69.444
171,70
172,70
173,70
174,70
175,70
176,70
177,70
178,70
179,70
180,70
181,70
182,70
183,70
184,70
185,70
186,70
187,70
188,70
189,70
190,70
191,70
192,70
193,70
194,70
195,70
196,70
197,70
198,70
199,70
200,70
201,70
202,70
203,70
204,70
205,70
206,70
207,70
208,70
209,70
210,70
211,70
212,70
213,70
214,70
215,70
216,70
217,70
218,70
219,70
220,70
221,70
222,70
223,70
224,70
225,70
226,70
227,70
228,70
229,70
230,70
231,70
232,70
233,70
234,70
235,70
236,70
237,70
238,70
239,70
240,70
241,70
242,70
243,70
244,70
245,70
246,70
247,70
248,70
249,70
250,70
251,70
252,70
253,70
254,70
255,70
256,70
257,70
258,70
259,70
260,70
261,70
262,70
263,70
264,70
265,70
266,70
267,70
268,70
269,70
270,70
271,70
272,70
273,70
274,70
275,70
276,70
277,70
278,70
279,70
280,70
281,70
282,70
283,70
284,70
285,70
286,70
287,70
288,70
289,70
290,70
291,70
292,70
293,70
294,70
295,70
296,70
297,70
298,70
299,70
300,70
301,70
302,70
303,70
304,70
305,70
306,70
307,70
308,70
309,70
310,70
311,70
312,70
313,70
314,70
315,70
316,70
317,70
318,70
319,70
320,70
321,70
322,70
323,70
324,70
325,70
326,70
327,70
328,70
329,70
330,70
331,70
332,70
333,70
334,70
335,70
336,70
337,70
338,70
339,70
340,70
341,70
342,70
343,70
344,70
345,70
346,70
347,70
348,70
349,70
350,70
351,70
352,70
353,70
354,70
355,70
356,70
357,70
358,70
359,70
360,70
361,70
362,70
363,70
364,70
365,70
366,70
367,70
368,70
369,70
370,70
371,70
372,70
373,70
374,70
375,70
376,70
377,70
378,70
379,70
380,70
381,70
382,70
383,70
384,70
385,70
386,70
387,70
388,70
389,70
390,70
391,70
392,70
393,70
394,70
395,70
396,70
397,70
398,70
399,70
400,70


==> dropl2_tr.csv <==
1,42.222
2,55
3,37.222
4,43.704
5,50
6,57.222
7,62.593
8,66.111
9,68.148
10,68.889
11,70.185
12,70.185
13,70.926
14,70.556
15,70.37
16,70.741
17,70.926
18,72.407
19,72.963
20,73.148
21,74.259
22,74.259
23,75.556
24,73.889
25,74.444
26,74.259
27,75.926
28,75.556
29,76.111
30,75.926
31,76.481
32,77.037
33,77.593
34,78.148
35,78.148
36,78.333
37,78.519
38,79.259
39,79.815
40,80.185
41,80.37
42,80.741
43,81.111
44,81.667
45,82.778
46,83.889
47,84.074
48,84.259
49,84.63
50,86.481
51,87.963
52,89.444
53,89.63
54,89.259
55,89.444
56,90
57,91.111
58,91.296
59,91.296
60,91.111
61,91.481
62,91.667
63,91.852
64,91.852
65,92.593
66,92.593
67,92.963
68,92.593
69,93.333
70,93.519
71,93.889
72,93.519
73,93.704
74,93.519
75,94.074
76,94.259
77,94.63
78,94.63
79,94.444
80,95
81,95.185
82,95.556
83,95.556
84,95
85,94.63
86,94.444
87,95.741
88,96.296
89,96.852
90,96.667
91,96.852
92,96.852
93,97.037
94,97.222
95,97.222
96,97.407
97,97.407
98,97.407
99,97.222
100,97.407
101,97.593
102,97.778
103,97.963
104,97.963
105,98.148
106,98.148
107,98.333
108,98.333
109,98.333
110,98.333
111,98.333
112,98.333
113,98.333
114,98.333
115,98.333
116,98.333
117,98.333
118,98.333
119,98.333
120,98.333
121,98.333
122,98.333
123,98.333
124,98.333
125,98.333
126,98.333
127,98.333
128,98.333
129,98.333
130,98.333
131,98.333
132,98.333
133,98.333
134,98.333
135,98.333
136,98.333
137,98.333
138,98.333
139,98.333
140,98.333
141,98.333
142,98.333
143,98.333
144,98.333
145,98.333
146,98.333
147,98.333
148,98.333
149,98.333
150,98.333
151,98.333
152,98.333
153,98.333
154,98.333
155,98.333
156,98.333
157,98.333
158,98.333
159,98.333
160,98.333
161,98.333
162,98.333
163,98.333
164,98.333
165,98.333
166,98.333
167,98.333
168,98.333
169,98.333
170,98.333
171,98.333
172,98.333
173,98.333
174,98.333
175,98.333
176,98.333
177,98.333
178,98.333
179,98.333
180,98.333
181,98.333
182,98.333
183,98.333
184,98.333
185,98.333
186,98.333
187,98.333
188,98.333
189,98.333
190,98.333
191,98.333
192,98.333
193,98.333
194,98.333
195,98.333
196,98.333
197,98.333
198,98.333
199,98.333
200,98.333
201,98.333
202,98.333
203,98.333
204,98.333
205,98.333
206,98.333
207,98.333
208,98.333
209,98.333
210,98.333
211,98.333
212,98.333
213,98.333
214,98.333
215,98.333
216,98.333
217,98.333
218,98.333
219,98.333
220,98.333
221,98.333
222,98.333
223,98.333
224,98.333
225,98.333
226,98.333
227,98.333
228,98.333
229,98.333
230,98.333
231,98.333
232,98.333
233,98.333
234,98.333
235,98.333
236,98.333
237,98.333
238,98.333
239,98.333
240,98.333
241,98.333
242,98.333
243,98.333
244,98.333
245,98.333
246,98.333
247,98.333
248,98.333
249,98.333
250,98.333
251,98.333
252,98.333
253,98.333
254,98.333
255,98.333
256,98.333
257,98.333
258,98.333
259,98.333
260,98.333
261,98.333
262,98.333
263,98.333
264,98.333
265,98.333
266,98.333
267,98.333
268,98.333
269,98.333
270,98.333
271,98.333
272,98.333
273,98.333
274,98.333
275,98.333
276,98.333
277,98.333
278,98.333
279,98.333
280,98.333
281,98.333
282,98.333
283,98.333
284,98.333
285,98.333
286,98.333
287,98.333
288,98.333
289,98.333
290,98.333
291,98.333
292,98.333
293,98.333
294,98.333
295,98.333
296,98.333
297,98.333
298,98.333
299,98.333
300,98.333
301,98.333
302,98.333
303,98.333
304,98.333
305,98.333
306,98.333
307,98.333
308,98.333
309,98.333
310,98.333
311,98.333
312,98.333
313,98.333
314,98.333
315,98.333
316,98.333
317,98.333
318,98.333
319,98.333
320,98.333
321,98.333
322,98.333
323,98.333
324,98.333
325,98.333
326,98.333
327,98.333
328,98.333
329,98.333
330,98.333
331,98.333
332,98.333
333,98.333
334,98.333
335,98.333
336,98.333
337,98.333
338,98.333
339,98.333
340,98.333
341,98.333
342,98.333
343,98.333
344,98.333
345,98.333
346,98.333
347,98.333
348,98.333
349,98.333
350,98.333
351,98.333
352,98.333
353,98.333
354,98.333
355,98.333
356,98.333
357,98.333
358,98.333
359,98.333
360,98.333
361,98.333
362,98.333
363,98.333
364,98.333
365,98.333
366,98.333
367,98.333
368,98.333
369,98.333
370,98.333
371,98.333
372,98.333
373,98.333
374,98.333
375,98.333
376,98.333
377,98.333
378,98.333
379,98.333
380,98.333
381,98.333
382,98.333
383,98.333
384,98.333
385,98.333
386,98.333
387,98.333
388,98.333
389,98.333
390,98.333
391,98.333
392,98.333
393,98.333
394,98.333
395,98.333
396,98.333
397,98.333
398,98.333
399,98.333
400,98.333
401,98.333
402,98.333
403,98.333
404,98.333
405,98.333
406,98.333
407,98.333
408,98.333
409,98.333
410,98.333
411,98.333
412,98.333
413,98.333
414,98.333
415,98.333
416,98.333
417,98.333
418,98.333
419,98.333
420,98.333
421,98.333
422,98.333
423,98.333
424,98.333
425,98.333
426,98.333
427,98.333
428,98.333
429,98.333
430,98.333
431,98.333
432,98.333
433,98.333
434,98.333
435,98.333
436,98.333
437,98.333
438,98.333
439,98.333
440,98.333
441,98.333
442,98.333
443,98.333
444,98.333
445,98.333
446,98.333
447,98.333
448,98.333
449,98.333
450,98.333
451,98.333
452,98.333
453,98.333
454,98.333
455,98.333
456,98.333
457,98.333
458,98.333
459,98.333
460,98.333
461,98.333
462,98.333
463,98.333
464,98.333
465,98.333
466,98.333
467,98.333
468,98.333
469,98.333
470,98.333
471,98.333
472,98.333
473,98.333
474,98.333
475,98.333
476,98.333
477,98.333
478,98.333
479,98.333
480,98.333
481,98.333
482,98.333
483,98.333
484,98.333
485,98.333
486,98.333
487,98.333
488,98.333
489,98.333
490,98.333
491,98.333
492,98.333
493,98.333
494,98.333
495,98.333
496,98.333
497,98.333
498,98.333
499,98.333
500,98.333
501,98.333
502,98.333
503,98.333
504,98.333
505,98.333
506,98.333
507,98.333
508,98.333
509,98.333
510,98.333
511,98.333
512,98.333
513,98.333
514,98.333
515,98.333
516,98.333
517,98.333
518,98.333
519,98.333
520,98.333
521,98.333
522,98.333
523,98.333
524,98.333
525,98.333
526,98.333
527,98.333
528,98.333
529,98.333
530,98.333
531,98.333
532,98.333
533,98.333
534,98.333
535,98.333
536,98.333
537,98.333
538,98.333
539,98.333
540,98.333
541,98.333
542,98.333
543,98.333
544,98.333
545,98.333
546,98.333
547,98.333
548,98.333
549,98.333
550,98.333
551,98.333
552,98.333
553,98.333
554,98.333
555,98.333
556,98.519
557,94.815
558,93.519
559,93.519
560,97.222
561,98.704
562,98.519
563,98.704
564,98.704
565,98.889
566,98.889
567,98.889
568,98.889
569,98.889
570,98.889
571,98.889
572,98.889
573,98.889
574,98.889
575,98.889
576,98.889
577,98.889
578,98.889
579,98.889
580,98.889
581,98.889
582,98.889
583,98.889
584,98.889
585,98.889
586,98.889
587,98.889
588,98.889
589,98.889
590,98.889
591,98.889
592,98.889
593,98.889
594,98.889
595,98.889
596,98.889
597,98.889
598,98.889
599,98.889
600,98.889
601,98.889
602,98.889
603,98.889
604,98.889
605,98.889
606,98.889
607,98.889
608,98.889
609,98.889
610,98.889
611,98.889
612,98.889
613,98.889
614,98.889
615,98.889
616,98.889
617,98.889
618,98.889
619,98.889
620,98.889
621,98.889
622,98.889
623,98.889
624,98.889
625,98.889
626,98.889
627,98.889
628,98.889
629,98.889
630,98.889
631,98.889
632,98.889
633,98.889
634,98.889
635,98.889
636,98.889
637,98.889
638,98.889
639,98.889
640,98.889
641,98.889
642,98.889
643,98.889
644,98.889
645,98.889
646,98.889
647,98.889
648,98.889
649,98.889
650,98.889
651,98.889
652,98.889
653,98.889
654,98.889
655,98.889
656,98.889
657,98.889
658,98.889
659,98.889
660,98.889
661,98.889
662,98.889
663,98.889
664,98.889
665,98.889
666,98.889
667,98.889
668,98.889
669,98.889
670,98.889
671,98.889
672,98.889
673,98.889
674,98.889
675,98.889
676,98.889
677,98.889
678,98.889
679,98.889
680,98.889
681,98.889
682,98.889
683,98.889
684,98.889
685,98.889
686,98.889
687,98.889
688,98.889
689,98.889
690,98.889
691,98.889
692,98.889
693,98.889
694,98.889
695,98.889
696,98.889
697,98.889
698,98.889
699,98.889
700,98.889
701,98.889
702,98.889
703,98.889
704,98.889
705,98.889
706,98.889
707,98.889
708,98.889
709,98.889
710,98.889
711,98.889
712,98.889
713,98.889
714,98.889
715,98.889
716,98.889
717,98.889
718,98.889
719,98.889
720,98.889
721,98.889
722,98.889
723,98.889
724,98.889
725,98.889
726,98.889
727,98.889
728,98.889
729,98.889
730,98.889
731,98.889
732,98.889
733,98.889
734,98.889
735,98.889
736,98.889
737,98.889
738,98.889
739,98.889
740,98.889
741,98.889
742,98.889
743,98.889
744,98.889
745,98.889
746,98.889
747,98.889
748,98.889
749,98.889
750,98.889
751,98.889
752,98.889
753,98.889
754,98.889
755,98.889
756,98.889
757,98.889
758,98.889
759,98.889
760,98.889
761,98.889
762,98.889
763,98.889
764,98.889
765,98.889
766,98.889
767,98.889
768,98.889
769,98.889
770,98.889
771,98.889
772,98.889
773,98.889
774,98.889
775,98.889
776,98.889
777,98.889
778,98.889
779,98.889
780,98.889
781,98.889
782,98.889
783,98.889
784,98.889
785,98.889
786,98.889
787,98.889
788,98.889
789,98.889
790,98.889
791,98.889
792,98.889
793,98.889
794,98.889
795,98.889
796,98.889
797,98.889
798,98.889
799,98.889
800,98.889
801,98.889
802,98.889
803,98.889
804,98.889
805,98.889
806,98.889
807,98.889
808,98.889
809,98.889
810,98.889
811,98.889
812,98.889
813,98.889
814,98.889
815,98.889
816,98.889
817,98.889
818,98.889
819,98.889
820,98.889
821,98.889
822,98.889
823,98.889
824,98.889
825,98.889
826,98.889
827,98.889
828,98.889
829,98.889
830,98.889
831,98.889
832,98.889
833,98.889
834,98.889
835,98.889
836,98.889
837,98.889
838,98.889
839,98.889
840,98.889
841,98.889
842,98.889
843,98.889
844,98.889
845,98.889
846,98.889
847,98.889
848,98.889
849,98.889
850,98.889
851,98.889
852,98.889
853,98.889
854,98.889
855,98.889
856,98.889
857,98.889
858,98.889
859,98.889
860,98.889
861,98.889
862,98.889
863,98.889
864,98.889
865,98.889
866,98.889
867,98.889
868,98.889
869,98.889
870,98.889
871,98.889
872,98.889
873,98.889
874,98.889
875,98.889
876,98.889
877,98.889
878,98.889
879,98.889
880,98.889
881,98.889
882,98.889
883,98.889
884,98.889
885,98.889
886,98.889
887,98.889
888,98.889
889,98.889
890,98.889
891,98.889
892,98.889
893,98.889
894,98.889
895,98.889
896,98.889
897,98.889
898,98.889
899,98.889
900,98.889
901,98.889
902,98.889
903,98.889
904,98.889
905,98.889
906,98.889
907,98.889
908,98.889
909,98.889
910,98.889
911,98.889
912,98.889
913,98.889
914,98.889
915,98.889
916,98.889
917,98.889
918,98.889
919,98.889
920,98.889
921,98.889
922,98.889
923,98.889
924,98.889
925,98.889
926,98.889
927,98.889
928,98.889
929,98.889
930,98.889
931,98.889
932,98.889
933,98.889
934,98.889
935,98.889
936,98.889
937,98.889
938,98.889
939,98.889
940,98.889
941,98.889
942,98.889
943,98.889
944,98.889
945,98.889
946,98.889
947,98.889
948,98.889
949,98.889
950,98.889
951,98.889
952,98.889
953,98.889
954,98.889
955,98.889
956,98.889
957,98.889
958,98.889
959,98.889
960,98.889
961,98.889
962,98.889
963,98.889
964,98.889
965,98.889
966,98.889
967,98.889
968,98.889
969,98.889
970,98.889
971,98.889
972,98.889
973,98.889
974,98.889
975,98.889
976,98.889
977,98.889
978,98.889
979,98.889
980,98.889
981,98.889
982,98.889
983,98.889
984,98.889
985,98.889
986,98.889
987,98.889
988,98.889
989,98.889
990,98.889
991,98.889
992,98.889
993,98.889
994,98.889
995,98.889
996,98.889
997,98.889
998,98.889
999,98.889
1000,98.889
1001,98.889
1002,98.889
1003,98.889
1004,98.889
1005,98.889
1006,98.889
1007,98.889
1008,98.889
1009,98.889
1010,98.889
1011,98.889
1012,98.889
1013,98.889
1014,98.889
1015,98.889
1016,98.889
1017,98.889
1018,98.889
1019,98.889
1020,98.889
1021,98.889
1022,98.889
1023,98.889
1024,98.889
1025,98.889
1026,98.889
1027,98.889
1028,98.889
1029,98.889
1030,98.889
1031,98.704
1032,98.519
1033,98.333
1034,98.333
1035,97.407
1036,97.593
1037,97.407
1038,98.519
1039,98.519
1040,98.889
1041,98.889
1042,98.889
1043,98.889
1044,98.889
1045,98.889
1046,98.889
1047,98.889
1048,98.889
1049,98.889
1050,98.889
1051,98.889
1052,98.889
1053,98.889
1054,98.889
1055,98.889
1056,98.889
1057,98.889
1058,98.889
1059,98.889
1060,98.889
1061,98.889
1062,98.889
1063,98.889
1064,98.889
1065,98.889
1066,98.889
1067,98.889
1068,98.889
1069,98.889
1070,98.889
1071,98.889
1072,98.889
1073,98.889
1074,98.889
1075,98.889
1076,98.889
1077,98.889
1078,98.889
1079,98.889
1080,98.889
1081,98.889
1082,98.889
1083,98.889
1084,98.889
1085,98.889
1086,98.889
1087,98.889
1088,98.889
1089,98.889
1090,98.889
1091,98.889
1092,98.889
1093,98.889
1094,98.889
1095,98.889
1096,98.889
1097,98.889
1098,98.889
1099,98.889
1100,98.889
1101,98.889
1102,98.889
1103,98.889
1104,98.889
1105,98.889
1106,98.889
1107,98.889
1108,98.889
1109,98.889
1110,98.889
1111,98.889
1112,98.889
1113,98.889
1114,98.889
1115,98.889
1116,98.889
1117,98.889
1118,98.889
1119,98.889
1120,98.889
1121,98.889
1122,98.889
1123,98.889
1124,98.889
1125,98.889
1126,98.889
1127,98.889
1128,98.889
1129,98.889
1130,98.889
1131,98.889
1132,98.889
1133,98.889
1134,98.889
1135,98.889
1136,98.889
1137,98.889
1138,98.889
1139,98.889
1140,98.889
1141,98.889
1142,98.889
1143,98.889
1144,98.889
1145,98.889
1146,98.889
1147,98.889
1148,98.889
1149,98.889
1150,98.889
1151,98.889
1152,98.889
1153,98.889
1154,98.889
1155,98.889
1156,98.889
1157,98.889
1158,98.889
1159,98.889
1160,98.889
1161,98.889
1162,98.889
1163,98.889
1164,98.889
1165,98.889
1166,98.889
1167,98.889
1168,98.889
1169,98.889
1170,98.889
1171,98.889
1172,98.889
1173,98.889
1174,98.889
1175,98.889
1176,98.889
1177,98.889
1178,98.889
1179,98.889
1180,98.889
1181,98.889
1182,98.889
1183,98.889
1184,98.889
1185,98.889
1186,98.889
1187,98.889
1188,98.889
1189,98.889
1190,98.889
1191,98.889
1192,98.889
1193,98.889
1194,98.889
1195,98.889
1196,98.889
1197,98.889
1198,98.889
1199,98.889
1200,98.889


==> dropl2_tst.csv <==
1,44.444
2,57.222
3,38.889
4,44.444
5,50.556
6,55
7,58.889
8,60
9,60.556
10,60.556
11,61.667
12,63.333
13,63.889
14,65
15,66.111
16,67.778
17,68.333
18,68.333
19,68.333
20,69.444
21,70
22,70.556
23,69.444
24,69.444
25,68.333
26,68.889
27,67.778
28,69.444
29,69.444
30,71.111
31,71.111
32,70
33,69.444
34,68.889
35,70
36,69.444
37,69.444
38,69.444
39,70.556
40,70.556
41,71.111
42,71.111
43,70.556
44,69.444
45,70
46,70
47,71.111
48,68.889
49,70
50,68.333
51,69.444
52,68.889
53,68.889
54,69.444
55,68.889
56,70.556
57,68.889
58,68.889
59,69.444
60,71.667
61,71.667
62,70.556
63,67.222
64,67.222
65,68.889
66,72.778
67,73.333
68,72.222
69,68.889
70,69.444
71,70
72,72.222
73,71.667
74,71.667
75,72.222
76,73.333
77,73.889
78,73.889
79,71.667
80,71.667
81,70
82,72.778
83,72.778
84,71.111
85,70
86,66.667
87,71.111
88,72.222
89,75.556
90,75
91,73.889
92,73.333
93,71.667
94,72.778
95,73.333
96,73.889
97,73.333
98,73.333
99,72.222
100,72.222
101,71.111
102,72.778
103,71.667
104,72.778
105,71.667
106,72.778
107,72.778
108,72.778
109,72.778
110,72.222
111,71.667
112,71.667
113,71.667
114,73.333
115,73.889
116,72.222
117,71.667
118,71.111
119,72.222
120,72.222
121,71.667
122,71.667
123,71.667
124,71.667
125,73.333
126,73.889
127,74.444
128,73.333
129,73.333
130,73.333
131,73.333
132,72.778
133,72.778
134,72.778
135,72.778
136,72.778
137,72.778
138,73.333
139,73.333
140,73.333
141,73.333
142,73.333
143,73.889
144,73.889
145,73.889
146,73.333
147,73.333
148,72.222
149,72.778
150,71.667
151,73.333
152,72.778
153,74.444
154,72.778
155,73.889
156,72.222
157,73.889
158,73.333
159,74.444
160,73.889
161,73.889
162,73.889
163,74.444
164,73.333
165,73.333
166,73.333
167,74.444
168,73.333
169,73.889
170,72.222
171,73.889
172,72.222
173,73.889
174,73.889
175,75
176,75
177,75
178,75
179,73.889
180,73.889
181,72.778
182,73.889
183,73.889
184,73.889
185,73.333
186,72.778
187,73.889
188,72.778
189,72.778
190,71.667
191,73.333
192,73.333
193,74.444
194,73.333
195,73.889
196,73.333
197,73.889
198,73.333
199,73.889
200,73.889
201,73.889
202,73.333
203,72.778
204,72.778
205,72.778
206,73.333
207,73.333
208,73.333
209,73.333
210,73.333
211,73.333
212,73.333
213,73.333
214,73.333
215,72.778
216,72.778
217,72.778
218,73.333
219,73.333
220,73.333
221,73.333
222,73.333
223,73.889
224,72.778
225,73.333
226,72.778
227,73.889
228,73.333
229,73.889
230,73.889
231,74.444
232,72.778
233,72.778
234,72.222
235,73.333
236,73.333
237,73.333
238,73.333
239,73.333
240,72.222
241,72.222
242,72.222
243,73.333
244,73.333
245,73.333
246,73.333
247,73.333
248,73.333
249,73.333
250,73.333
251,73.333
252,73.333
253,73.333
254,73.333
255,73.333
256,72.222
257,72.222
258,72.222
259,73.333
260,73.333
261,73.333
262,73.333
263,73.333
264,73.333
265,73.333
266,73.333
267,73.333
268,73.333
269,73.333
270,73.333
271,73.333
272,72.778
273,72.778
274,72.778
275,73.333
276,73.333
277,73.333
278,73.333
279,73.333
280,73.333
281,73.333
282,73.333
283,73.333
284,73.333
285,73.333
286,73.333
287,73.889
288,73.889
289,73.889
290,73.333
291,73.333
292,73.333
293,73.333
294,73.333
295,73.333
296,73.333
297,73.333
298,73.333
299,73.333
300,73.333
301,73.333
302,73.333
303,73.333
304,73.333
305,73.333
306,73.889
307,73.889
308,73.889
309,73.333
310,73.333
311,73.333
312,73.333
313,73.889
314,73.889
315,74.444
316,73.889
317,74.444
318,73.889
319,74.444
320,73.889
321,73.889
322,73.333
323,73.889
324,73.889
325,73.889
326,73.889
327,75
328,73.889
329,73.333
330,72.222
331,73.333
332,73.333
333,73.333
334,73.333
335,73.333
336,73.333
337,73.333
338,73.889
339,73.889
340,74.444
341,73.889
342,73.889
343,73.889
344,74.444
345,73.889
346,73.889
347,73.333
348,73.889
349,73.333
350,73.889
351,73.889
352,73.889
353,73.333
354,73.889
355,73.889
356,74.444
357,73.889
358,74.444
359,73.889
360,74.444
361,74.444
362,75
363,75
364,74.444
365,74.444
366,74.444
367,74.444
368,74.444
369,73.889
370,74.444
371,74.444
372,73.889
373,73.333
374,72.222
375,72.778
376,73.333
377,74.444
378,74.444
379,73.889
380,73.333
381,73.889
382,74.444
383,75
384,74.444
385,73.889
386,72.222
387,72.778
388,73.333
389,73.333
390,72.778
391,71.667
392,73.333
393,73.889
394,74.444
395,73.889
396,73.889
397,74.444
398,75
399,75
400,75
401,74.444
402,74.444
403,73.333
404,73.333
405,72.222
406,72.778
407,72.778
408,73.889
409,73.889
410,72.778
411,71.667
412,71.667
413,72.778
414,73.889
415,73.889
416,74.444
417,74.444
418,75
419,73.889
420,73.333
421,72.778
422,73.333
423,73.889
424,74.444
425,74.444
426,74.444
427,74.444
428,75
429,74.444
430,73.889
431,73.333
432,72.778
433,72.222
434,71.667
435,72.778
436,73.333
437,74.444
438,74.444
439,74.444
440,73.333
441,72.778
442,72.778
443,73.333
444,73.333
445,73.889
446,73.889
447,73.889
448,72.778
449,72.778
450,72.778
451,73.333
452,73.889
453,73.889
454,74.444
455,73.333
456,72.778
457,72.778
458,73.333
459,73.889
460,73.333
461,73.333
462,73.333
463,73.333
464,73.333
465,73.333
466,73.333
467,73.333
468,73.333
469,73.333
470,73.333
471,72.222
472,71.667
473,71.111
474,71.667
475,71.667
476,72.222
477,72.778
478,73.889
479,73.889
480,73.889
481,72.778
482,72.778
483,72.778
484,73.333
485,72.778
486,71.667
487,71.667
488,71.667
489,72.778
490,72.778
491,73.333
492,73.333
493,72.222
494,71.667
495,71.667
496,72.778
497,73.889
498,73.333
499,72.778
500,71.111
501,71.667
502,72.778
503,73.889
504,72.778
505,71.667
506,70.556
507,72.222
508,73.333
509,74.444
510,72.778
511,72.778
512,72.778
513,73.889
514,73.333
515,73.889
516,73.333
517,72.778
518,71.667
519,72.222
520,72.222
521,72.222
522,71.667
523,71.667
524,72.222
525,72.222
526,72.778
527,72.222
528,71.667
529,72.222
530,72.222
531,73.333
532,72.222
533,72.778
534,72.778
535,72.778
536,72.222
537,72.778
538,73.333
539,73.889
540,73.333
541,73.333
542,72.778
543,72.222
544,72.778
545,72.778
546,73.889
547,73.333
548,74.444
549,73.889
550,73.889
551,72.222
552,71.667
553,71.111
554,71.667
555,72.222
556,72.222
557,68.889
558,66.111
559,67.778
560,71.111
561,73.333
562,72.778
563,73.333
564,73.333
565,72.222
566,71.667
567,71.667
568,72.222
569,72.222
570,72.778
571,72.222
572,72.222
573,71.667
574,72.222
575,72.222
576,72.222
577,71.667
578,72.222
579,72.222
580,72.778
581,72.222
582,72.222
583,71.667
584,72.222
585,72.222
586,72.222
587,71.667
588,72.222
589,72.222
590,72.778
591,72.778
592,72.778
593,72.778
594,72.778
595,72.778
596,72.222
597,71.667
598,71.667
599,72.222
600,72.222
601,72.222
602,72.222
603,72.222
604,72.778
605,72.222
606,72.222
607,72.222
608,72.222
609,72.778
610,72.222
611,72.222
612,71.667
613,71.667
614,72.222
615,72.222
616,72.778
617,72.222
618,72.778
619,72.222
620,72.778
621,72.222
622,72.778
623,72.222
624,72.778
625,72.222
626,72.222
627,72.222
628,72.222
629,72.778
630,72.222
631,72.778
632,72.778
633,72.778
634,72.778
635,72.778
636,72.778
637,72.778
638,72.222
639,72.778
640,72.222
641,72.778
642,72.222
643,72.778
644,72.778
645,72.778
646,72.778
647,72.222
648,72.778
649,72.222
650,72.778
651,72.778
652,73.333
653,72.778
654,72.778
655,72.778
656,72.778
657,72.778
658,72.222
659,72.222
660,72.222
661,72.222
662,72.778
663,72.222
664,72.778
665,72.778
666,73.333
667,73.333
668,72.778
669,72.778
670,72.222
671,72.778
672,72.222
673,72.222
674,72.222
675,72.222
676,72.778
677,72.778
678,73.333
679,72.778
680,72.778
681,72.222
682,72.778
683,72.222
684,72.778
685,72.222
686,72.778
687,72.222
688,72.778
689,72.222
690,72.778
691,72.778
692,73.333
693,72.778
694,72.778
695,72.778
696,72.778
697,72.778
698,72.222
699,72.778
700,72.222
701,72.778
702,72.222
703,72.222
704,72.222
705,72.222
706,72.778
707,72.222
708,72.778
709,72.222
710,72.222
711,71.667
712,72.222
713,72.222
714,72.778
715,72.222
716,73.333
717,72.778
718,73.333
719,72.222
720,72.222
721,72.222
722,72.222
723,72.778
724,72.222
725,72.222
726,71.111
727,71.111
728,71.111
729,71.667
730,71.667
731,71.667
732,72.222
733,72.222
734,72.778
735,72.222
736,72.222
737,72.222
738,72.778
739,72.778
740,72.222
741,71.667
742,71.667
743,72.778
744,72.222
745,72.778
746,71.667
747,72.222
748,71.111
749,71.667
750,71.667
751,72.778
752,71.667
753,71.667
754,71.111
755,71.667
756,71.111
757,70.556
758,70
759,70.556
760,71.111
761,71.667
762,72.778
763,72.778
764,72.778
765,72.222
766,72.222
767,72.778
768,72.222
769,72.222
770,71.667
771,71.667
772,71.667
773,71.667
774,71.667
775,71.667
776,71.667
777,71.667
778,72.222
779,72.778
780,72.778
781,72.778
782,72.222
783,72.222
784,71.667
785,71.111
786,70.556
787,71.111
788,71.667
789,72.222
790,72.222
791,71.111
792,72.222
793,71.667
794,73.333
795,72.222
796,72.778
797,72.222
798,72.222
799,71.667
800,71.667
801,71.667
802,72.778
803,72.778
804,72.778
805,71.667
806,71.667
807,71.667
808,71.111
809,72.222
810,72.222
811,72.778
812,71.667
813,71.111
814,71.111
815,71.111
816,72.778
817,72.222
818,72.222
819,71.111
820,72.222
821,72.222
822,72.222
823,71.667
824,71.667
825,72.778
826,72.778
827,72.778
828,71.667
829,71.667
830,71.667
831,71.667
832,72.778
833,72.778
834,72.778
835,72.778
836,72.778
837,72.778
838,71.667
839,71.667
840,71.667
841,71.667
842,71.111
843,71.111
844,71.667
845,72.222
846,70.556
847,70.556
848,70.556
849,72.222
850,71.667
851,71.667
852,71.667
853,71.667
854,71.667
855,71.667
856,71.667
857,72.222
858,72.222
859,70.556
860,70
861,70.556
862,73.333
863,73.333
864,72.778
865,71.667
866,71.667
867,71.667
868,71.667
869,71.111
870,70.556
871,70.556
872,71.111
873,71.667
874,71.667
875,72.222
876,71.667
877,71.667
878,71.111
879,71.667
880,71.667
881,71.667
882,71.667
883,71.667
884,72.222
885,71.667
886,71.667
887,71.111
888,71.111
889,71.111
890,71.111
891,72.778
892,72.778
893,72.778
894,72.222
895,71.667
896,72.222
897,71.667
898,72.222
899,71.667
900,71.667
901,71.667
902,72.222
903,71.667
904,71.667
905,71.111
906,71.667
907,72.222
908,72.222
909,73.333
910,72.778
911,73.333
912,72.222
913,72.778
914,72.222
915,72.222
916,71.667
917,71.667
918,71.667
919,71.667
920,71.667
921,71.667
922,71.667
923,71.667
924,71.667
925,71.667
926,72.222
927,71.667
928,71.667
929,71.667
930,72.778
931,72.222
932,71.667
933,72.222
934,73.333
935,73.333
936,72.222
937,71.111
938,71.667
939,71.667
940,72.222
941,71.111
942,71.667
943,71.667
944,72.222
945,71.667
946,72.222
947,72.222
948,72.778
949,72.778
950,72.778
951,72.222
952,71.667
953,72.222
954,72.778
955,72.778
956,72.222
957,71.667
958,72.222
959,72.222
960,72.222
961,72.222
962,71.667
963,71.667
964,71.111
965,71.667
966,72.222
967,72.778
968,73.333
969,73.889
970,72.778
971,72.222
972,71.667
973,72.222
974,73.333
975,72.778
976,72.778
977,71.667
978,71.667
979,71.667
980,71.667
981,71.667
982,71.667
983,71.667
984,71.667
985,71.667
986,72.222
987,72.778
988,72.778
989,72.778
990,72.222
991,72.778
992,71.667
993,73.333
994,72.778
995,73.333
996,72.778
997,72.778
998,72.778
999,71.667
1000,71.667
1001,71.667
1002,71.667
1003,72.778
1004,72.778
1005,73.333
1006,72.222
1007,72.222
1008,71.667
1009,72.222
1010,72.222
1011,73.333
1012,72.222
1013,72.222
1014,71.111
1015,71.667
1016,71.667
1017,72.222
1018,71.667
1019,71.667
1020,72.222
1021,72.778
1022,72.222
1023,70.556
1024,70
1025,71.111
1026,71.111
1027,70.556
1028,70.556
1029,71.111
1030,72.778
1031,73.333
1032,73.333
1033,73.333
1034,68.889
1035,68.889
1036,68.889
1037,72.778
1038,72.778
1039,71.667
1040,70.556
1041,71.667
1042,72.778
1043,73.889
1044,73.889
1045,74.444
1046,74.444
1047,73.889
1048,73.333
1049,73.333
1050,73.333
1051,72.778
1052,72.778
1053,72.222
1054,72.778
1055,72.778
1056,72.778
1057,72.778
1058,72.222
1059,72.778
1060,72.778
1061,73.333
1062,73.333
1063,72.778
1064,72.222
1065,72.222
1066,72.778
1067,73.333
1068,73.333
1069,73.333
1070,72.778
1071,72.778
1072,72.778
1073,72.778
1074,72.778
1075,72.222
1076,72.778
1077,72.222
1078,72.778
1079,72.222
1080,72.778
1081,72.222
1082,72.778
1083,72.222
1084,72.778
1085,72.778
1086,73.333
1087,72.778
1088,72.778
1089,72.222
1090,72.778
1091,72.222
1092,72.778
1093,72.778
1094,72.778
1095,72.778
1096,72.222
1097,72.778
1098,72.222
1099,72.778
1100,72.778
1101,73.333
1102,72.778
1103,72.778
1104,72.222
1105,72.778
1106,72.222
1107,72.778
1108,72.222
1109,72.778
1110,72.778
1111,72.778
1112,72.222
1113,72.222
1114,72.778
1115,73.333
1116,73.333
1117,73.333
1118,72.778
1119,72.778
1120,72.778
1121,72.778
1122,73.333
1123,72.778
1124,73.333
1125,72.778
1126,72.778
1127,72.778
1128,72.778
1129,73.333
1130,73.333
1131,73.333
1132,73.333
1133,73.333
1134,73.333
1135,72.778
1136,72.778
1137,72.778
1138,73.333
1139,73.889
1140,73.333
1141,73.889
1142,72.778
1143,73.333
1144,72.222
1145,72.778
1146,72.778
1147,72.778
1148,72.778
1149,72.778
1150,73.333
1151,73.333
1152,73.333
1153,73.889
1154,73.333
1155,73.333
1156,72.778
1157,73.333
1158,73.333
1159,72.778
1160,72.778
1161,72.222
1162,72.778
1163,72.778
1164,73.333
1165,72.778
1166,72.778
1167,72.778
1168,73.333
1169,73.333
1170,72.778
1171,73.333
1172,72.778
1173,73.333
1174,72.778
1175,73.333
1176,73.333
1177,72.778
1178,73.333
1179,73.333
1180,72.778
1181,72.222
1182,72.222
1183,73.333
1184,72.778
1185,72.778
1186,72.222
1187,72.778
1188,72.778
1189,73.889
1190,73.333
1191,73.333
1192,72.222
1193,72.778
1194,72.778
1195,73.333
1196,73.333
1197,71.667
1198,71.667
1199,71.667
1200,73.333


==> dropl2_val.csv <==
1,26.667
2,35.556
3,27.222
4,33.333
5,40
6,46.111
7,50
8,51.111
9,52.778
10,57.778
11,63.333
12,65.556
13,65.556
14,64.444
15,65
16,65.556
17,66.111
18,65.556
19,65
20,66.667
21,66.111
22,66.111
23,65.556
24,66.667
25,67.778
26,67.222
27,67.778
28,67.778
29,68.333
30,68.333
31,68.889
32,68.889
33,70
34,70
35,71.667
36,71.111
37,72.222
38,71.111
39,71.111
40,70
41,71.111
42,71.667
43,71.667
44,70.556
45,72.222
46,72.222
47,73.333
48,71.667
49,72.778
50,72.222
51,72.222
52,72.778
53,71.111
54,72.778
55,70.556
56,71.667
57,68.889
58,70
59,71.667
60,73.889
61,73.889
62,72.778
63,71.111
64,71.111
65,71.667
66,72.222
67,71.667
68,71.667
69,71.111
70,72.222
71,71.667
72,71.667
73,71.111
74,71.667
75,72.222
76,72.778
77,71.667
78,72.222
79,71.111
80,71.667
81,71.667
82,72.222
83,73.333
84,71.667
85,72.778
86,71.111
87,72.778
88,72.222
89,72.222
90,72.222
91,71.111
92,71.111
93,70
94,70
95,70
96,70
97,70
98,70
99,70
100,70
101,70
102,70
103,70
104,71.111
105,71.111
106,71.111
107,71.111
108,71.111
109,71.667
110,70.556
111,70.556
112,70.556
113,70.556
114,70.556
115,71.667
116,71.667
117,71.667
118,70
119,70
120,70
121,70
122,70.556
123,71.111
124,71.111
125,71.111
126,70.556
127,70.556
128,70
129,70
130,70
131,70
132,70
133,70
134,70
135,70
136,70
137,70
138,70
139,70
140,70
141,70
142,70
143,70.556
144,71.111
145,71.111
146,70.556
147,70
148,70
149,71.667
150,71.111
151,71.667
152,70
153,71.111
154,70
155,71.667
156,71.111
157,72.222
158,71.111
159,71.111
160,70.556
161,70
162,70
163,71.667
164,71.667
165,71.667
166,70
167,70.556
168,70.556
169,72.222
170,71.111
171,72.778
172,71.111
173,71.667
174,70.556
175,70
176,69.444
177,69.444
178,70
179,71.111
180,71.111
181,70.556
182,70
183,70.556
184,70.556
185,70.556
186,70
187,71.667
188,71.111
189,70.556
190,68.889
191,70
192,69.444
193,71.667
194,70.556
195,72.778
196,71.111
197,71.667
198,70
199,70.556
200,70.556
201,70.556
202,70
203,69.444
204,69.444
205,69.444
206,70
207,70
208,70
209,70
210,70
211,71.111
212,70.556
213,70.556
214,69.444
215,69.444
216,69.444
217,69.444
218,70
219,70
220,70
221,70
222,70
223,71.111
224,70.556
225,71.667
226,70.556
227,71.111
228,70
229,71.111
230,71.111
231,72.222
232,70.556
233,71.667
234,70.556
235,72.222
236,71.111
237,72.222
238,71.111
239,71.111
240,69.444
241,70
242,70
243,70.556
244,70
245,71.111
246,72.222
247,72.222
248,72.222
249,71.111
250,71.667
251,70.556
252,71.667
253,71.111
254,70.556
255,70.556
256,70
257,71.667
258,70.556
259,72.222
260,71.111
261,72.222
262,71.111
263,72.222
264,71.111
265,72.222
266,71.111
267,71.111
268,71.111
269,72.222
270,72.222
271,71.667
272,70
273,71.111
274,71.111
275,71.667
276,71.667
277,71.111
278,72.222
279,70.556
280,71.667
281,70.556
282,72.222
283,72.222
284,73.333
285,72.222
286,71.667
287,70.556
288,71.667
289,72.222
290,72.222
291,72.222
292,72.222
293,73.333
294,73.333
295,73.333
296,73.333
297,73.333
298,72.222
299,72.222
300,72.778
301,73.889
302,73.889
303,72.778
304,72.778
305,72.778
306,72.222
307,72.778
308,72.778
309,73.889
310,73.333
311,73.333
312,73.889
313,72.778
314,73.333
315,71.667
316,72.778
317,71.667
318,72.778
319,72.222
320,72.778
321,72.778
322,73.889
323,72.778
324,72.778
325,72.222
326,72.222
327,72.778
328,71.111
329,72.222
330,71.667
331,73.889
332,73.333
333,73.333
334,72.778
335,73.333
336,73.889
337,73.889
338,73.333
339,72.778
340,72.222
341,73.333
342,72.778
343,72.778
344,72.222
345,72.778
346,73.333
347,73.333
348,73.333
349,73.333
350,73.889
351,73.889
352,74.444
353,74.444
354,74.444
355,73.889
356,73.889
357,72.778
358,73.333
359,72.778
360,73.889
361,73.333
362,73.333
363,72.778
364,73.333
365,73.889
366,74.444
367,74.444
368,73.333
369,73.889
370,73.333
371,74.444
372,73.889
373,74.444
374,74.444
375,75
376,74.444
377,73.889
378,73.889
379,73.333
380,73.889
381,72.778
382,73.889
383,73.889
384,75
385,75
386,73.333
387,73.333
388,73.333
389,72.778
390,72.778
391,72.222
392,73.889
393,72.778
394,73.333
395,73.333
396,74.444
397,73.889
398,74.444
399,74.444
400,75
401,74.444
402,74.444
403,73.333
404,73.889
405,75
406,76.111
407,76.111
408,75
409,75
410,73.333
411,73.333
412,72.778
413,73.333
414,73.333
415,73.333
416,73.889
417,73.889
418,73.889
419,74.444
420,74.444
421,75
422,75
423,74.444
424,74.444
425,74.444
426,74.444
427,73.889
428,73.889
429,74.444
430,75
431,75
432,74.444
433,74.444
434,73.889
435,73.889
436,73.889
437,73.889
438,73.889
439,73.889
440,74.444
441,75
442,75
443,74.444
444,74.444
445,74.444
446,75
447,74.444
448,74.444
449,74.444
450,74.444
451,74.444
452,74.444
453,74.444
454,74.444
455,74.444
456,74.444
457,73.889
458,73.889
459,73.889
460,74.444
461,74.444
462,74.444
463,74.444
464,74.444
465,75
466,74.444
467,74.444
468,74.444
469,75
470,74.444
471,74.444
472,74.444
473,74.444
474,73.889
475,73.889
476,74.444
477,75
478,75
479,75
480,75
481,74.444
482,74.444
483,74.444
484,75
485,75
486,74.444
487,74.444
488,73.889
489,74.444
490,74.444
491,75
492,74.444
493,74.444
494,74.444
495,74.444
496,74.444
497,74.444
498,75
499,75
500,74.444
501,74.444
502,74.444
503,75
504,73.889
505,73.889
506,73.333
507,74.444
508,74.444
509,75
510,74.444
511,75
512,75
513,75.556
514,75
515,75
516,75
517,74.444
518,74.444
519,74.444
520,74.444
521,74.444
522,74.444
523,74.444
524,74.444
525,74.444
526,75
527,74.444
528,73.889
529,73.889
530,74.444
531,75
532,75
533,75
534,75
535,74.444
536,74.444
537,74.444
538,75
539,75
540,75
541,75
542,74.444
543,73.889
544,73.889
545,74.444
546,75
547,75
548,75
549,75
550,75
551,74.444
552,73.333
553,73.333
554,72.778
555,73.889
556,74.444
557,71.667
558,70
559,68.889
560,73.333
561,74.444
562,75
563,73.889
564,73.889
565,73.333
566,73.333
567,73.333
568,73.889
569,73.889
570,74.444
571,73.889
572,74.444
573,73.889
574,74.444
575,73.889
576,74.444
577,73.889
578,74.444
579,73.889
580,74.444
581,74.444
582,75
583,75
584,75
585,75
586,75
587,75
588,75
589,75
590,75
591,75
592,75
593,75
594,75
595,75
596,75
597,75
598,75
599,75
600,75
601,74.444
602,74.444
603,73.889
604,74.444
605,74.444
606,75
607,75
608,75
609,75
610,75
611,75
612,75
613,75
614,75
615,75
616,75
617,75
618,74.444
619,73.889
620,73.889
621,74.444
622,75
623,74.444
624,74.444
625,74.444
626,75
627,75
628,75
629,75
630,74.444
631,74.444
632,74.444
633,75
634,75
635,74.444
636,73.889
637,73.889
638,73.333
639,73.889
640,73.333
641,74.444
642,74.444
643,74.444
644,74.444
645,73.889
646,74.444
647,73.889
648,73.889
649,73.333
650,73.333
651,73.333
652,73.333
653,73.333
654,73.333
655,73.333
656,73.333
657,73.333
658,72.778
659,72.778
660,72.778
661,73.333
662,73.333
663,73.333
664,73.333
665,73.333
666,73.333
667,73.333
668,73.333
669,73.333
670,73.333
671,73.333
672,73.333
673,72.778
674,72.778
675,72.222
676,72.778
677,72.778
678,73.333
679,72.778
680,72.778
681,72.222
682,72.778
683,72.222
684,72.778
685,72.222
686,72.778
687,72.222
688,72.778
689,72.222
690,72.778
691,72.778
692,73.333
693,72.778
694,72.778
695,72.778
696,72.778
697,72.778
698,72.222
699,72.778
700,72.222
701,72.778
702,72.222
703,72.222
704,72.222
705,72.222
706,72.778
707,72.778
708,73.333
709,72.778
710,72.778
711,72.778
712,73.333
713,72.778
714,72.778
715,72.222
716,72.778
717,72.222
718,72.778
719,72.778
720,73.333
721,73.333
722,72.778
723,72.778
724,72.778
725,73.333
726,73.889
727,73.889
728,73.333
729,72.222
730,72.222
731,72.222
732,72.778
733,72.222
734,72.778
735,72.222
736,72.778
737,72.778
738,73.333
739,72.778
740,72.778
741,72.222
742,72.222
743,72.222
744,72.222
745,72.778
746,72.222
747,72.222
748,71.667
749,72.222
750,72.222
751,72.778
752,72.778
753,72.778
754,72.778
755,72.222
756,72.778
757,72.222
758,72.222
759,71.667
760,72.222
761,72.222
762,72.778
763,72.222
764,72.222
765,72.222
766,72.222
767,72.778
768,72.222
769,72.778
770,72.222
771,72.778
772,72.222
773,72.778
774,72.222
775,72.778
776,72.778
777,72.778
778,72.778
779,72.778
780,72.778
781,72.778
782,72.222
783,72.778
784,72.222
785,72.778
786,72.778
787,73.333
788,72.778
789,72.778
790,72.222
791,72.222
792,72.222
793,72.778
794,73.333
795,72.778
796,72.778
797,72.222
798,72.778
799,72.778
800,73.333
801,72.778
802,72.778
803,72.222
804,72.778
805,72.778
806,72.778
807,72.778
808,72.222
809,72.778
810,72.222
811,72.778
812,72.222
813,72.778
814,72.222
815,72.222
816,72.222
817,72.778
818,72.778
819,72.222
820,72.222
821,72.778
822,72.778
823,72.778
824,72.222
825,72.778
826,72.222
827,72.778
828,72.778
829,73.333
830,73.333
831,73.333
832,73.333
833,72.778
834,72.778
835,72.778
836,72.778
837,72.778
838,72.778
839,73.333
840,72.778
841,72.778
842,72.778
843,72.778
844,72.778
845,72.222
846,72.222
847,72.222
848,72.222
849,72.222
850,72.222
851,72.222
852,72.778
853,72.222
854,72.778
855,72.778
856,72.778
857,72.778
858,72.222
859,72.222
860,72.222
861,72.778
862,73.333
863,72.778
864,72.778
865,72.222
866,72.222
867,72.222
868,72.222
869,72.778
870,72.778
871,72.778
872,72.222
873,72.222
874,72.222
875,72.222
876,71.667
877,72.222
878,72.778
879,72.222
880,71.667
881,71.667
882,72.222
883,72.222
884,72.222
885,72.778
886,73.333
887,72.778
888,72.778
889,72.778
890,73.333
891,73.333
892,73.333
893,72.778
894,72.778
895,72.222
896,72.778
897,72.778
898,72.778
899,71.667
900,71.667
901,71.667
902,72.778
903,72.778
904,72.778
905,72.222
906,72.222
907,72.778
908,72.778
909,72.778
910,72.222
911,72.778
912,72.222
913,72.778
914,72.778
915,72.778
916,72.778
917,72.222
918,72.222
919,71.667
920,72.222
921,72.778
922,73.333
923,72.778
924,72.222
925,72.222
926,72.222
927,72.222
928,71.667
929,72.222
930,72.778
931,72.778
932,72.222
933,72.778
934,73.333
935,73.889
936,72.778
937,72.222
938,72.222
939,72.778
940,72.778
941,72.222
942,71.667
943,71.111
944,71.111
945,71.667
946,72.222
947,72.222
948,72.222
949,72.778
950,72.778
951,72.778
952,72.778
953,73.333
954,73.333
955,72.778
956,71.667
957,71.111
958,71.111
959,72.222
960,72.778
961,72.778
962,72.778
963,72.222
964,72.222
965,71.111
966,71.111
967,71.667
968,72.778
969,72.778
970,72.222
971,71.667
972,72.222
973,72.222
974,72.222
975,72.222
976,72.222
977,73.333
978,72.778
979,72.778
980,71.111
981,71.667
982,71.667
983,72.778
984,72.222
985,72.778
986,72.222
987,72.778
988,72.778
989,72.778
990,72.222
991,72.222
992,72.222
993,72.222
994,71.667
995,71.667
996,71.667
997,71.667
998,71.111
999,70.556
1000,71.111
1001,71.667
1002,72.222
1003,72.222
1004,72.222
1005,72.222
1006,72.222
1007,72.222
1008,73.333
1009,72.778
1010,73.333
1011,72.778
1012,72.778
1013,71.667
1014,71.667
1015,71.667
1016,73.333
1017,73.333
1018,72.778
1019,71.111
1020,70.556
1021,71.667
1022,71.667
1023,72.222
1024,72.222
1025,72.778
1026,73.333
1027,73.889
1028,73.889
1029,73.889
1030,73.333
1031,73.333
1032,71.111
1033,70
1034,70.556
1035,71.111
1036,71.111
1037,70.556
1038,71.111
1039,72.778
1040,73.333
1041,73.333
1042,72.222
1043,72.222
1044,72.778
1045,73.889
1046,73.889
1047,74.444
1048,73.889
1049,73.889
1050,73.333
1051,73.333
1052,73.333
1053,72.778
1054,72.778
1055,72.778
1056,72.778
1057,73.333
1058,73.333
1059,73.889
1060,73.333
1061,73.333
1062,73.333
1063,73.333
1064,73.333
1065,73.333
1066,73.333
1067,73.333
1068,73.333
1069,73.333
1070,73.333
1071,73.333
1072,73.333
1073,73.333
1074,73.333
1075,72.778
1076,72.778
1077,72.222
1078,72.222
1079,72.222
1080,72.778
1081,72.222
1082,72.222
1083,72.222
1084,73.333
1085,72.778
1086,72.778
1087,72.778
1088,72.778
1089,72.778
1090,72.222
1091,72.222
1092,72.222
1093,72.778
1094,72.778
1095,72.222
1096,71.667
1097,71.667
1098,72.222
1099,72.222
1100,72.222
1101,72.222
1102,72.778
1103,72.778
1104,72.222
1105,71.667
1106,72.222
1107,72.222
1108,71.667
1109,71.111
1110,71.111
1111,71.667
1112,71.667
1113,71.667
1114,71.667
1115,71.667
1116,71.667
1117,71.667
1118,71.667
1119,71.667
1120,71.667
1121,71.111
1122,71.111
1123,70.556
1124,71.667
1125,71.667
1126,72.778
1127,72.222
1128,72.778
1129,72.222
1130,72.222
1131,71.667
1132,71.667
1133,71.667
1134,71.667
1135,71.667
1136,71.667
1137,71.667
1138,71.667
1139,71.667
1140,71.111
1141,71.111
1142,70.556
1143,71.111
1144,71.111
1145,71.667
1146,71.667
1147,71.667
1148,71.667
1149,71.667
1150,71.667
1151,71.667
1152,72.222
1153,72.222
1154,72.222
1155,71.667
1156,71.667
1157,71.667
1158,71.667
1159,71.667
1160,71.667
1161,71.111
1162,71.111
1163,71.111
1164,71.667
1165,71.111
1166,71.111
1167,71.111
1168,71.667
1169,71.667
1170,71.111
1171,71.111
1172,70.556
1173,71.111
1174,71.111
1175,71.667
1176,71.667
1177,71.667
1178,71.667
1179,71.667
1180,71.111
1181,71.111
1182,71.111
1183,71.667
1184,71.111
1185,71.111
1186,70.556
1187,71.111
1188,71.111
1189,71.667
1190,71.667
1191,71.667
1192,71.111
1193,71.111
1194,71.111
1195,71.667
1196,71.667
1197,71.111
1198,71.111
1199,71.111
1200,71.667


==> rc_tr.csv <==
1,46.083
2,47.778
3,49.472
4,51.167
5,52.861
6,54.556
7,56.25
8,57.944
9,59.639
10,61.333
11,63.028
12,64.722
13,66.417
14,68.111
15,70.611
16,72.917
17,74.722
18,76.667
19,79.333
20,37.139
21,36.639
22,37.556
23,38.139
24,38.028
25,37.917
26,37.806
27,37.694
28,37.583
29,37.472
30,37.361
31,37.25
32,37.139
33,37.028
34,37.611
35,37.278
36,37
37,37.306
38,37.167
39,36.194
40,36.472
41,36.417
42,35.472
43,35.639
44,35.75
45,35.861
46,35.972
47,35.972
48,35.972
49,35.972
50,35.972
51,35.972
52,35.972
53,35.972
54,35.278
55,34.694
56,34.25
57,33.722
58,33.5
59,33.389
60,33
61,32.944
62,32.861
63,32
64,31.889
65,31.778
66,31.667
67,31.667
68,31.667
69,31.667
70,31.667
71,31.667
72,31.667
73,31.667
74,31.667
75,31.667
76,31.667
77,31.667
78,31.667
79,31.667
80,31.667
81,31.667
82,31.667
83,31.667
84,31.667
85,31.667
86,31.667
87,31.667
88,31.667
89,31.667
90,31.667
91,31.667
92,31.667
93,31.667
94,31.667
95,31.667
96,31.667
97,31.667
98,31.667
99,31.667
100,31.667
101,31.667
102,31.667
103,31.667
104,31.667
105,31.667
106,31.667
107,31.667
108,32.056
109,32.667
110,32.667
111,32.667
112,33.278
113,34.583
114,35.167
115,35.333
116,36.611
117,36.639
118,37.833
119,38.194
120,38.667
121,39.528
122,40.806
123,42.056
124,43.389
125,44.139
126,44.278
127,45.444
128,46.389
129,46.944
130,48.278
131,49.361
132,50.167
133,50.167
134,50.889
135,52.056
136,52.194
137,53.361
138,53.583
139,54.583
140,55.472
141,55.972
142,56.056
143,56.167
144,56.25
145,56.944
146,58.278
147,58.611
148,58.667
149,58.889
150,58.944
151,59.25
152,59.25
153,59.417
154,59.556
155,59.639
156,59.639
157,59.861
158,59.861
159,59.972
160,60.083
161,60.167
162,60.25
163,60.333
164,60.333
165,60.333
166,60.25
167,60.111
168,60.111
169,60.167
170,60.222
171,60.278
172,60.25
173,60.194
174,60.167
175,60.194
176,60.278
177,60.361
178,60.417
179,60.389
180,60.333
181,60.306
182,60.361
183,60.361
184,60.417
185,60.444
186,60.5
187,60.833
188,60.917
189,60.944
190,60.861
191,60.917
192,61.194
193,61.167
194,60.556
195,59.778
196,59.028
197,59
198,58.556
199,58.167
200,57
201,56.722
202,56.389
203,56.306
204,56.194
205,56.028
206,55.889
207,55.528
208,55.389
209,55.278
210,55.25
211,55.056
212,54.778
213,54.75
214,55.306
215,56
216,56.611
217,56.5
218,56.861
219,57.167
220,58.222
221,58.417
222,58.667
223,58.722
224,58.806
225,59.083
226,59.194
227,59.083
228,58.944
229,58.861
230,58.833
231,58.694
232,58.722
233,58.694
234,58.667
235,58.639
236,58.444
237,58.528
238,58.583
239,58.444
240,58.556
241,58.611
242,58.611
243,58.667
244,58.75
245,58.583
246,58.722
247,59.028
248,59.361
249,59.75
250,60.083
251,60.389
252,60.417
253,60.611
254,60.833
255,61.056
256,61.444
257,61.556
258,61.667
259,62.028
260,62.139
261,62.167
262,62.139
263,62.167
264,62.139
265,62.278
266,62.389
267,62.444
268,62.472
269,62.444
270,62.306
271,62.361
272,62.444
273,62.472
274,62.472
275,62.528
276,62.528
277,62.667
278,62.667
279,62.639
280,62.694
281,62.889
282,63.25
283,63.25
284,63.306
285,63.333
286,63.194
287,62.972
288,62.944
289,62.833
290,62.861
291,62.889
292,63.111
293,63.25
294,63.278
295,63.194
296,63.167
297,63.028
298,63.056
299,63.056
300,63.056
301,62.917
302,62.556
303,62.472
304,62.417
305,62.5
306,62.639
307,62.861
308,62.917
309,62.889
310,63.028
311,62.861
312,62.5
313,62.75
314,62.944
315,63.194
316,63.444
317,63.722
318,64.083
319,64.5
320,64.5
321,64.528
322,64.833
323,65.694
324,66.361
325,66.5
326,66.444
327,66.556
328,67.083
329,67.583
330,68.028
331,68.111
332,68.444
333,68.583
334,68.667
335,68.611
336,68.528
337,68.25
338,67.778
339,67.278
340,67
341,66.917
342,66.694
343,65.861
344,65.167
345,64.722
346,64.556
347,64.444
348,63.833
349,63.361
350,62.778
351,63.111
352,62.972
353,62.75
354,62.472
355,62.111
356,61.806
357,61.778
358,62
359,62.361
360,62.694
361,62.861
362,63
363,63.167
364,63.306
365,63.5
366,63.639
367,63.694
368,63.806
369,63.833
370,63.889
371,63.667
372,63.722
373,63.444
374,63.333
375,63.472
376,63.833
377,64.167
378,64.333
379,64.333
380,64.472
381,64.639
382,64.611
383,64.444
384,64.306
385,64.306
386,64.833
387,65.056
388,65.5
389,65.944
390,65.889
391,65.75
392,65.472
393,65.222
394,65.222
395,65.222
396,64.833
397,64.306
398,63.889
399,63.333
400,62.722
401,62.5
402,62.389
403,62.5
404,62.472
405,62.389
406,61.861
407,61.583
408,61.167
409,60.722
410,60.694
411,60.806
412,61
413,61.306
414,61.667
415,61.694
416,61.861
417,62.028
418,62.083
419,62.889
420,63.611
421,63.972
422,64.389
423,64.889
424,65.528
425,66.25
426,66.861
427,67.444
428,67.944
429,68.306
430,68.667
431,69.167
432,69.722
433,69.972
434,69.833
435,69.861
436,70.111
437,70.528
438,71.056
439,70.806
440,71.028
441,71.111
442,71.222
443,71.167
444,71.25
445,71.139
446,71.139
447,71.083
448,71.167
449,71.361
450,71.528
451,71.556
452,71.417
453,70.972
454,70.944
455,71.556
456,72.111
457,72.472
458,72.667
459,73.083
460,72.806
461,72.444
462,72.639
463,72.917
464,72.694
465,72.972
466,73.194
467,73.389
468,72.833
469,72.75
470,73.056
471,73.417
472,73.889
473,74.389
474,74.556
475,74.472
476,74.167
477,74.25
478,74.472
479,74.444
480,74.25
481,74.083
482,73.889
483,73.139
484,72.694
485,71.889
486,71
487,70.278
488,70.278
489,70
490,69.417
491,68.889
492,68.472
493,68.611
494,68.833
495,68.778
496,68.583
497,68.028
498,67.5
499,67.056
500,67.694
501,67.75
502,67.194
503,67.167
504,67.222
505,66.472
506,66.528
507,66.611
508,67.222
509,67.222
510,67.083
511,66.833
512,66.528
513,66.833
514,67.25
515,67.667
516,68.306
517,68.861
518,69.306
519,69.889
520,70
521,70.972
522,72.056
523,72.972
524,73.806
525,75.417
526,76.194
527,76.972
528,77.25
529,78
530,78.75
531,79.694
532,80.639
533,80.917
534,81.028
535,80.917
536,80.833
537,80.944
538,81.028
539,81.167
540,81.222
541,81.111
542,81.139
543,81.333
544,81.611
545,81.861
546,82.222
547,82.5
548,82.694
549,82.944
550,83.333
551,83.306
552,83.222
553,83.306
554,83.5
555,83.944
556,84.333
557,84.611
558,84.889
559,85.083
560,85.389
561,85.778
562,86
563,86.194
564,86.306
565,86.444
566,85.917
567,85.417
568,84.611
569,83.361
570,82.111
571,81.028
572,80
573,78.806
574,77.583
575,76.361
576,74.972
577,73.861
578,72.944
579,72.667
580,72.444
581,71.833
582,71.472
583,71.167
584,71.083
585,70.944
586,70.5
587,70.389
588,69.917
589,70.111
590,70.194
591,71.083
592,71.833
593,72.667
594,73.667
595,74.639
596,75.556
597,76.083
598,76.417
599,76.528
600,76.583
601,77.139
602,76.944
603,76.944
604,76.5
605,76.25
606,77.222
607,77.833
608,79
609,80.028
610,81.194
611,81.556
612,81.972
613,82.306
614,82.472
615,82.694
616,83.167
617,83.806
618,84.444
619,84.611
620,84.75
621,84.806
622,85.306
623,85.583
624,86.111
625,86.5
626,86.639
627,86.75
628,87
629,87.167
630,87.333
631,87.5
632,87.694
633,87.889
634,88.083
635,88.25
636,88.278
637,88.222
638,88.222
639,88.333
640,88.417
641,88.528
642,88.694
643,88.806
644,88.944
645,89.056
646,89.111
647,89.194
648,89.222
649,89.25
650,89.278
651,89.25
652,89.222
653,89.222
654,89.083
655,89
656,89
657,88.444
658,87.972
659,87.667
660,87.611
661,87.556
662,87.556
663,87.556
664,87.528
665,87.528
666,87.472
667,87.417
668,87.361
669,87.333
670,87.306
671,87.361
672,87.444
673,87.5
674,87.722
675,87.917
676,88.139
677,88.889
678,89.5
679,89.944
680,90.194
681,90.389
682,90.583
683,90.778
684,90.889
685,91.028
686,91.167
687,91.306
688,91.306
689,91.333
690,91.417
691,91.472
692,91.5
693,91.528
694,91.556
695,91.611
696,91.611
697,91.639
698,91.694
699,91.75
700,91.75
701,91.778
702,91.667
703,91.583
704,91.611
705,91.583
706,91.167
707,90.778
708,90.806
709,90.889
710,90.889
711,90.917
712,90.944
713,91.028
714,91.028
715,90.972
716,90.972
717,91.056
718,91.083
719,91.139
720,91.139
721,91.083
722,91.139
723,91.194
724,91.194
725,91.25
726,91.694
727,92.194
728,92.25
729,92.306
730,91.833
731,91.722
732,90.139
733,88.028
734,85.917
735,83.833
736,81.917
737,80.139
738,78.5
739,77.083
740,75.528
741,73.944
742,72.5
743,71.306
744,70.361
745,69.5
746,68.75
747,67.972
748,67.361
749,66
750,65.028
751,63.583
752,63.639
753,63.917
754,64.333
755,64.806
756,65.194
757,65.222
758,66.028
759,65.667
760,65.806
761,66.222
762,66.472
763,66.861
764,67.306
765,67.694
766,68.083
767,68.5
768,68.944
769,70.028
770,71.25
771,72.583
772,73.889
773,75.417
774,76.889
775,78.333
776,79.667
777,81.194
778,81.917
779,83.528
780,84.833
781,85.917
782,86.889
783,87.333
784,87.528
785,87.472
786,86.75
787,86.417
788,86.333
789,86
790,85.667
791,85.278
792,84.944
793,84.639
794,84.472
795,84.25
796,83.778
797,82.833
798,82.028
799,81.556
800,81.333
801,81.139
802,81.056
803,81.139
804,81.139
805,81.028
806,81.472
807,81.806
808,81.972
809,82.417
810,82.889
811,83.472
812,83.972
813,84.5
814,84.861
815,85.222
816,85.861
817,87
818,87.889
819,88.444
820,88.722
821,89
822,89.278
823,89.472
824,89.75
825,90.306
826,90.722
827,90.75
828,90.722
829,90.75
830,90.778
831,90.806
832,90.861
833,90.889
834,90.917
835,90.861
836,90.806
837,90.722
838,90.722
839,90.75
840,90.833
841,90.889
842,90.944
843,91.028
844,91.083
845,91.139
846,91.389
847,91.639
848,91.833
849,91.944
850,92.028
851,92.028
852,92.028
853,92.028
854,92.028
855,92.083
856,92.083
857,92.083
858,92.111
859,92.111
860,92.083
861,92.056
862,92
863,91.944
864,91.889
865,91.833
866,91.806
867,91.778
868,91.75
869,91.722
870,91.694
871,91.667
872,91.639
873,91.611
874,91.583
875,91.583
876,91.639
877,91.694
878,91.694
879,91.694
880,91.694
881,91.694
882,91.694
883,91.694
884,91.694
885,91.694
886,91.667
887,91.667
888,91.667
889,91.667
890,91.667
891,91.667
892,91.667
893,91.667
894,91.667
895,91.667
896,91.667
897,91.667
898,91.667
899,91.667
900,91.667
901,91.667
902,91.667
903,91.667
904,91.667
905,91.667
906,91.667
907,91.667
908,91.667
909,91.667
910,91.667
911,91.667
912,91.667
913,91.667
914,91.667
915,91.667
916,91.667
917,91.667
918,91.667
919,91.667
920,91.667
921,91.667
922,91.667
923,91.667
924,91.667
925,91.667
926,91.667
927,91.667
928,91.667
929,91.667
930,91.667
931,91.667
932,91.667
933,91.667
934,91.667
935,91.667
936,91.667
937,91.667
938,91.667
939,91.694
940,91.722
941,91.75
942,91.778
943,91.806
944,91.833
945,91.861
946,91.889
947,91.917
948,91.944
949,91.972
950,92
951,92.028
952,92.056
953,92.083
954,92.111
955,92.139
956,92.167
957,92.194
958,92.222
959,92.222
960,92.222
961,92.222
962,92.222
963,92.222
964,92.222
965,92.222
966,92.222
967,92.194
968,92.167
969,92.139
970,92.111
971,92.083
972,92.056
973,92.056
974,92.056
975,92.056
976,92.028
977,91.972
978,91.944
979,91.806
980,91.75
981,91.722
982,91.694
983,91.667
984,91.639
985,91.611
986,91.583
987,91.583
988,91.583
989,91.583
990,91.583
991,91.583
992,91.583
993,91.556
994,91.528
995,91.5
996,91.5
997,91.556
998,91.583
999,91.722
1000,91.778
1001,91.806
1002,91.833
1003,91.861
1004,91.917
1005,91.972
1006,92.028
1007,92.083
1008,92.139
1009,92.194
1010,92.25
1011,92.306
1012,92.361
1013,92.417
1014,92.472
1015,92.528
1016,92.528
1017,92.5
1018,92.472
1019,92.444
1020,92.417
1021,92.389
1022,92.361
1023,92.333
1024,92.278
1025,92.222
1026,92.167
1027,92.111
1028,92.056
1029,92
1030,91.944
1031,91.889
1032,91.833
1033,91.778
1034,91.722
1035,91.667
1036,91.667
1037,91.694
1038,91.722
1039,91.75
1040,91.778
1041,91.806
1042,91.833
1043,91.861
1044,91.889
1045,91.917
1046,91.944
1047,91.972
1048,92
1049,92.028
1050,92.056
1051,92.083
1052,92.111
1053,92.139
1054,92.167
1055,92.194
1056,92.222
1057,92.222
1058,92.222
1059,92.194
1060,92.139
1061,92.056
1062,91.972
1063,91.917
1064,91.889
1065,91.833
1066,91.778
1067,91.75
1068,91.722
1069,91.694
1070,91.667
1071,91.639
1072,91.611
1073,91.583
1074,91.556
1075,91.528
1076,91.5
1077,91.444
1078,91.389
1079,91.417
1080,91.472
1081,91.556
1082,91.639
1083,91.694
1084,91.722
1085,91.778
1086,91.833
1087,91.861
1088,91.889
1089,91.917
1090,91.944
1091,91.972
1092,92
1093,92.028
1094,92.056
1095,92.083
1096,92.111
1097,92.167
1098,92.222
1099,92.222
1100,92.222
1101,92.222
1102,92.222
1103,92.222
1104,92.222
1105,92.222
1106,92.222
1107,92.222
1108,92.222
1109,92.222
1110,92.222
1111,92.222
1112,92.25
1113,92.278
1114,92.306
1115,92.333
1116,92.361
1117,92.389
1118,92.417
1119,92.444
1120,92.472
1121,92.5
1122,92.528
1123,92.556
1124,92.583
1125,92.611
1126,92.639
1127,92.667
1128,92.694
1129,92.722
1130,92.75
1131,92.778
1132,92.778
1133,92.778
1134,92.778
1135,92.778
1136,92.778
1137,92.778
1138,92.778
1139,92.778
1140,92.778
1141,92.778
1142,92.778
1143,92.778
1144,92.778
1145,92.778
1146,92.778
1147,92.778
1148,92.778
1149,92.75
1150,92.722
1151,92.722
1152,92.722
1153,92.722
1154,92.722
1155,92.694
1156,92.667
1157,92.639
1158,92.611
1159,92.583
1160,92.556
1161,92.528
1162,92.5
1163,92.472
1164,92.444
1165,92.417
1166,92.389
1167,92.361
1168,92.333
1169,92.333
1170,92.333
1171,92.306
1172,92.278
1173,92.25
1174,92.222
1175,92.222
1176,92.222
1177,92.222
1178,92.222
1179,92.222
1180,92.222
1181,92.222
1182,92.222
1183,92.222
1184,92.222
1185,92.222
1186,92.222
1187,92.222
1188,92.222
1189,92.222
1190,92.222
1191,92.222
1192,92.222
1193,92.222
1194,92.222
1195,92.222
1196,92.222
1197,92.222
1198,92.222
1199,92.222
1200,92.222


==> rc_tst.csv <==
1,31.5
2,33.167
3,34.833
4,36.5
5,38.167
6,39.833
7,41.5
8,43.167
9,44.833
10,46.5
11,48.167
12,49.833
13,51.5
14,53.167
15,55.75
16,57.917
17,59.667
18,61.5
19,64.25
20,35.917
21,36.083
22,36.667
23,37.25
24,37.167
25,37.083
26,37
27,36.917
28,36.833
29,36.75
30,36.667
31,36.583
32,36.5
33,36.417
34,37.083
35,36.75
36,36.917
37,37.417
38,37.583
39,36.5
40,36.417
41,36.417
42,35.833
43,36.25
44,36.333
45,36.417
46,36.5
47,36.5
48,36.5
49,36.5
50,36.5
51,36.5
52,36.5
53,36.5
54,35.75
55,35.083
56,34.333
57,33.667
58,33.25
59,33.167
60,33.167
61,33.083
62,33
63,31.917
64,31.833
65,31.75
66,31.667
67,31.667
68,31.667
69,31.667
70,31.667
71,31.667
72,31.667
73,31.667
74,31.667
75,31.667
76,31.667
77,31.667
78,31.667
79,31.667
80,31.667
81,31.667
82,31.667
83,31.667
84,31.667
85,31.667
86,31.667
87,31.667
88,31.667
89,31.667
90,31.667
91,31.667
92,31.667
93,31.667
94,31.667
95,31.667
96,31.667
97,31.667
98,31.667
99,31.667
100,31.667
101,31.667
102,31.667
103,31.667
104,31.667
105,31.667
106,31.667
107,31.667
108,32
109,32.917
110,32.917
111,32.917
112,33.667
113,35
114,35.917
115,36
116,37.417
117,37.417
118,38.417
119,39
120,39.667
121,40.833
122,41.917
123,43.167
124,44.5
125,45.167
126,45.25
127,46.417
128,47.333
129,47.75
130,49.083
131,50.25
132,50.75
133,50.833
134,51.167
135,52.333
136,52.333
137,53.667
138,53.917
139,54.583
140,55.167
141,55.25
142,55.417
143,55.417
144,55.333
145,56
146,57.333
147,57.583
148,57.75
149,57.833
150,57.833
151,57.917
152,57.917
153,57.917
154,58.083
155,58.25
156,58.25
157,58.333
158,58.5
159,58.667
160,58.833
161,59
162,59.167
163,59.333
164,59.5
165,59.583
166,59.5
167,59.417
168,59.25
169,59.167
170,59.25
171,59.417
172,59.583
173,59.583
174,59.5
175,59.417
176,59.333
177,59.333
178,59.333
179,59.333
180,59.333
181,59.333
182,59.333
183,59.333
184,59.333
185,59.333
186,59.5
187,59.583
188,59.75
189,59.833
190,59.5
191,59.75
192,59.917
193,59.917
194,59.75
195,59.667
196,59.583
197,59.667
198,59.333
199,59.083
200,57.75
201,57.333
202,56.917
203,56.5
204,56.083
205,55.667
206,55.167
207,54.833
208,54.583
209,54.333
210,54.417
211,53.917
212,53.5
213,53.333
214,53.417
215,53.417
216,53.333
217,53
218,53
219,53.083
220,54.167
221,54.583
222,55
223,55.25
224,55.583
225,56
226,56.333
227,56.417
228,56.417
229,56.75
230,57.083
231,57.417
232,57.583
233,57.667
234,57.833
235,58.083
236,58
237,58.25
238,58.583
239,58.417
240,58.75
241,58.75
242,58.75
243,59
244,59.25
245,59.417
246,59.667
247,59.833
248,60.083
249,60.25
250,60.25
251,60.083
252,60.083
253,60.167
254,60.167
255,60.083
256,60.583
257,60.667
258,60.75
259,61.167
260,61.167
261,61.25
262,61.333
263,61.25
264,61.167
265,61.167
266,61.083
267,60.833
268,60.75
269,60.25
270,60.25
271,60.25
272,60.25
273,60.25
274,60.25
275,60.333
276,60.25
277,60.417
278,60.417
279,60.333
280,60.25
281,60.333
282,60.583
283,60.75
284,60.833
285,60.833
286,60.917
287,61.25
288,61.333
289,61.583
290,61.5
291,61.75
292,62
293,62.083
294,62.167
295,62.167
296,62.083
297,61.833
298,61.833
299,61.917
300,61.833
301,61.583
302,60.917
303,60.5
304,60.167
305,59.917
306,59.667
307,59.5
308,59.167
309,58.917
310,58.583
311,58.167
312,57.75
313,57.25
314,57
315,56.75
316,56.5
317,56.25
318,55.917
319,55.667
320,55.5
321,55.417
322,55.5
323,55.917
324,56
325,56
326,56.083
327,56.083
328,56.25
329,56.333
330,56.167
331,56.333
332,56.5
333,57.167
334,57.167
335,57.167
336,57.167
337,57.417
338,57.583
339,57.75
340,57.833
341,57.75
342,58
343,57.833
344,57.917
345,57.917
346,57.917
347,58.417
348,58.583
349,58.833
350,59.417
351,59.75
352,59.833
353,59.75
354,60.083
355,60.333
356,60.667
357,60.833
358,61.083
359,61.25
360,61.583
361,62
362,62.167
363,62.167
364,62.167
365,62.25
366,62.333
367,62.083
368,62.083
369,62
370,61.917
371,61.667
372,61.75
373,61.583
374,61.25
375,61.083
376,61.083
377,61
378,60.917
379,60.833
380,60.583
381,60.417
382,60
383,59.833
384,59.667
385,59.583
386,59.583
387,59.5
388,59.417
389,59.5
390,59.583
391,59.25
392,58.833
393,58.417
394,58.417
395,58.25
396,58
397,57.75
398,57.417
399,57
400,56.75
401,56.583
402,56.833
403,56.917
404,57.167
405,57.333
406,57.333
407,57.417
408,57.5
409,57.333
410,57.167
411,57.5
412,57.833
413,58.167
414,58.25
415,58.5
416,58.583
417,58.5
418,58.5
419,58.75
420,59.083
421,59.417
422,59.583
423,59.75
424,59.667
425,59.833
426,59.917
427,59.917
428,59.833
429,60
430,60.167
431,60.25
432,60.25
433,60.25
434,60.417
435,60.583
436,60.667
437,60.833
438,61
439,61.083
440,61
441,61
442,60.917
443,60.833
444,60.75
445,60.583
446,60.5
447,60.417
448,60.5
449,60.5
450,60.417
451,60.333
452,60.417
453,60.5
454,60.583
455,60.583
456,60.583
457,60.667
458,60.667
459,60.833
460,61.167
461,61.167
462,61.083
463,61.083
464,61.333
465,61.333
466,61.25
467,61.333
468,61.583
469,61.75
470,62
471,62.083
472,62.083
473,62.333
474,62.5
475,62.5
476,62.5
477,62.833
478,63.083
479,63
480,63
481,62.833
482,62.917
483,62.917
484,62.667
485,62.667
486,62.833
487,62.917
488,62.75
489,62.583
490,62.417
491,62.417
492,62.417
493,62.333
494,62.25
495,62.333
496,62.583
497,62.417
498,62.583
499,63
500,63.083
501,63
502,62.833
503,62.75
504,62.833
505,61.833
506,61.5
507,61.5
508,61.667
509,61.833
510,62
511,62.25
512,62.5
513,62.917
514,63
515,63.167
516,63.25
517,63.333
518,63.25
519,63.083
520,63.167
521,63.667
522,64.083
523,64.583
524,65
525,66.417
526,67.167
527,67.417
528,67.5
529,67.75
530,68
531,68.25
532,68.583
533,68.5
534,68.75
535,69.167
536,69.5
537,69.583
538,69.667
539,70.083
540,70.417
541,70.75
542,71.333
543,71.667
544,72
545,72.25
546,72.417
547,72.75
548,73.167
549,73.417
550,73.667
551,73.75
552,73.667
553,73.75
554,73.667
555,73.25
556,73.167
557,73.5
558,73.833
559,73.833
560,73.833
561,73.917
562,73.583
563,73.333
564,73
565,72.75
566,72.417
567,72.083
568,71.583
569,70.75
570,69.917
571,69.167
572,68.5
573,67.917
574,67.417
575,67
576,66.417
577,65.75
578,65.25
579,65.083
580,65
581,64.5
582,64.5
583,64.667
584,65
585,65.333
586,64.917
587,65
588,64.75
589,65
590,65.25
591,65.75
592,66.417
593,67
594,67.583
595,68.167
596,68.583
597,68.917
598,69.083
599,68.833
600,68.5
601,68.75
602,68.25
603,68.083
604,67.5
605,67.083
606,67.75
607,67.833
608,68.417
609,68.917
610,69.417
611,69.75
612,69.917
613,70.083
614,70.25
615,70.417
616,70.667
617,71
618,71.333
619,71.583
620,71.833
621,71.833
622,72.333
623,72.417
624,72.833
625,73
626,73.083
627,73.167
628,73.25
629,73.333
630,73.417
631,73.417
632,73.5
633,73.5
634,73.583
635,73.667
636,73.667
637,73.583
638,73.583
639,73.667
640,73.75
641,73.833
642,74
643,74.167
644,74.333
645,74.5
646,74.667
647,74.917
648,75.167
649,75.333
650,75.417
651,75.5
652,75.5
653,75.333
654,74.917
655,74.583
656,74.5
657,74.25
658,73.917
659,73.667
660,73.417
661,73.5
662,73.5
663,73.417
664,73.333
665,73.167
666,72.917
667,72.667
668,72.417
669,72.167
670,72
671,71.833
672,71.667
673,71.75
674,72
675,72.25
676,72.417
677,72.75
678,73
679,73.333
680,73.75
681,73.583
682,73.5
683,73.667
684,73.833
685,74.083
686,74.25
687,74.417
688,74.333
689,74.417
690,74.417
691,74.333
692,74.25
693,74.25
694,74.25
695,74.167
696,74.083
697,74.083
698,74.25
699,74.25
700,74.167
701,74.333
702,74.25
703,74.083
704,73.75
705,73.583
706,73.083
707,72.833
708,73
709,73.083
710,73.333
711,73.333
712,73.333
713,73.333
714,73.25
715,73.167
716,73.167
717,73.167
718,73.083
719,73.25
720,73.167
721,73.167
722,73.25
723,73.25
724,73.417
725,73.5
726,73.833
727,73.917
728,74
729,73.833
730,73.333
731,73.5
732,72.667
733,71.75
734,70.917
735,70.083
736,69.167
737,68.333
738,67.75
739,67.083
740,66
741,65.083
742,64.333
743,63.583
744,63.083
745,62.75
746,62.667
747,62.583
748,62.333
749,61.917
750,61.25
751,60.167
752,60.083
753,59.917
754,59.917
755,60.083
756,59.917
757,59.583
758,59.417
759,59
760,59.417
761,59.667
762,60
763,60.667
764,61.167
765,61.583
766,61.667
767,61.833
768,62
769,62.5
770,63.5
771,64.583
772,65.75
773,66.917
774,67.917
775,68.75
776,69.917
777,71.167
778,72.083
779,73.083
780,73.917
781,74.75
782,75
783,74.917
784,74.667
785,74.417
786,73.667
787,73.5
788,73.333
789,73.25
790,73.333
791,73.417
792,73.333
793,73.25
794,73.167
795,73
796,72.167
797,71.417
798,70.333
799,69.5
800,69.25
801,69.167
802,69.417
803,69.417
804,69.417
805,69
806,69.083
807,68.917
808,68.833
809,68.917
810,68.75
811,68.667
812,68.417
813,68.167
814,68.083
815,68.083
816,68.75
817,69.417
818,70.417
819,70.833
820,70.583
821,70.583
822,70.667
823,70.833
824,71.167
825,71.833
826,72.167
827,72
828,71.833
829,71.667
830,71.833
831,72
832,72.333
833,72.75
834,72.917
835,73.25
836,73.5
837,73.667
838,73.75
839,74.333
840,75
841,75.083
842,75.167
843,75.417
844,75.583
845,75.667
846,76.25
847,76.833
848,77.333
849,77.583
850,77.667
851,77.667
852,77.75
853,77.833
854,78
855,78
856,78.083
857,78.083
858,78.083
859,78
860,77.917
861,77.917
862,77.917
863,77.917
864,77.917
865,77.917
866,77.917
867,78.083
868,78.167
869,78.25
870,78.333
871,78.417
872,78.5
873,78.583
874,78.667
875,78.75
876,78.833
877,79
878,79.167
879,79.25
880,79.333
881,79.417
882,79.5
883,79.583
884,79.667
885,79.75
886,79.833
887,79.833
888,79.917
889,80
890,80
891,80
892,80
893,80
894,80
895,80
896,80
897,80
898,80
899,80
900,80
901,80
902,80
903,80
904,80
905,80
906,80
907,80
908,80
909,80
910,80
911,80
912,80
913,80
914,80
915,80
916,80
917,80
918,80
919,80
920,80
921,80
922,80
923,80
924,80
925,80
926,80
927,80
928,80
929,80
930,80
931,80
932,80
933,80
934,80
935,80
936,80
937,80
938,79.917
939,79.833
940,79.75
941,79.667
942,79.583
943,79.583
944,79.583
945,79.583
946,79.583
947,79.583
948,79.583
949,79.583
950,79.583
951,79.583
952,79.583
953,79.583
954,79.583
955,79.583
956,79.583
957,79.583
958,79.667
959,79.75
960,79.833
961,79.917
962,80
963,80
964,80
965,80
966,80
967,80
968,80
969,80
970,80
971,80
972,80
973,80
974,80
975,80
976,79.75
977,79.417
978,79.417
979,79.333
980,79.25
981,79.25
982,79.167
983,79.083
984,79
985,79
986,79
987,79
988,79
989,79
990,79
991,79
992,79
993,79
994,79
995,79
996,79.25
997,79.417
998,79.167
999,79
1000,78.917
1001,78.833
1002,78.833
1003,78.833
1004,78.833
1005,78.75
1006,78.583
1007,78.417
1008,78.25
1009,78.083
1010,77.917
1011,77.75
1012,77.583
1013,77.417
1014,77.25
1015,77.083
1016,77
1017,77
1018,77.167
1019,77.333
1020,77.417
1021,77.417
1022,77.417
1023,77.5
1024,77.583
1025,77.667
1026,77.833
1027,78
1028,78.167
1029,78.333
1030,78.5
1031,78.667
1032,78.833
1033,79
1034,79.167
1035,79.333
1036,79.417
1037,79.583
1038,79.667
1039,79.75
1040,79.833
1041,79.917
1042,80
1043,80
1044,80
1045,80
1046,80
1047,80
1048,80
1049,80
1050,80
1051,80
1052,80
1053,80
1054,80
1055,80
1056,80
1057,80
1058,80
1059,80
1060,79.917
1061,79.667
1062,79.5
1063,79.333
1064,79.25
1065,79.167
1066,79
1067,78.917
1068,78.917
1069,78.917
1070,78.917
1071,78.917
1072,78.917
1073,78.917
1074,78.917
1075,78.917
1076,78.917
1077,78.917
1078,79
1079,79
1080,79.083
1081,79.333
1082,79.5
1083,79.667
1084,79.75
1085,79.833
1086,80
1087,80.083
1088,80.083
1089,80.083
1090,80.083
1091,80.083
1092,80.083
1093,80.083
1094,80.083
1095,80.083
1096,80.083
1097,80.083
1098,80
1099,80
1100,80
1101,80
1102,80
1103,80
1104,80
1105,80
1106,80
1107,80
1108,80
1109,80
1110,79.917
1111,79.75
1112,79.583
1113,79.417
1114,79.25
1115,79.083
1116,78.917
1117,78.75
1118,78.583
1119,78.417
1120,78.25
1121,78.083
1122,77.917
1123,77.75
1124,77.583
1125,77.417
1126,77.25
1127,77.083
1128,76.917
1129,76.75
1130,76.667
1131,76.667
1132,76.667
1133,76.667
1134,76.667
1135,76.667
1136,76.667
1137,76.667
1138,76.667
1139,76.667
1140,76.75
1141,76.833
1142,76.917
1143,77
1144,77.083
1145,77.167
1146,77.25
1147,77.333
1148,77.417
1149,77.667
1150,77.833
1151,78.083
1152,78.25
1153,78.333
1154,78.417
1155,78.583
1156,78.75
1157,78.833
1158,78.917
1159,79
1160,79.083
1161,79.167
1162,79.25
1163,79.333
1164,79.417
1165,79.417
1166,79.417
1167,79.417
1168,79.5
1169,79.417
1170,79.333
1171,79.167
1172,79.083
1173,79.083
1174,79.083
1175,79
1176,79
1177,79.083
1178,79.083
1179,79.083
1180,79.083
1181,79.083
1182,79
1183,78.917
1184,78.833
1185,78.917
1186,79
1187,79.083
1188,79.083
1189,79.083
1190,79.167
1191,79.167
1192,79.083
1193,79
1194,78.917
1195,78.917
1196,78.833
1197,78.75
1198,78.75
1199,78.75
1200,78.667


==> rc_val.csv <==
1,38.5
2,40.083
3,41.667
4,43.25
5,44.833
6,46.417
7,48
8,49.583
9,51.167
10,52.75
11,54.333
12,55.917
13,57.5
14,59.167
15,61.917
16,64.5
17,66.167
18,68.417
19,71.083
20,36
21,35.75
22,36.5
23,37.583
24,38
25,38.417
26,38.833
27,39.25
28,39.667
29,40.083
30,40.5
31,40.917
32,41.333
33,41.75
34,42.25
35,41.75
36,41.75
37,42.75
38,42.417
39,41.333
40,42.25
41,42.833
42,42.75
43,42.667
44,42.25
45,41.833
46,41.417
47,41.333
48,41.333
49,41.333
50,41.333
51,41.333
52,41.333
53,41.333
54,41.167
55,40.917
56,40.333
57,39.667
58,39.75
59,40.167
60,39.667
61,39.5
62,39.25
63,38.667
64,39.083
65,39.5
66,39.917
67,40
68,40
69,40
70,40
71,40
72,40
73,40
74,40
75,40
76,40
77,40
78,40
79,40
80,40
81,40
82,40
83,40
84,40
85,40
86,40
87,40
88,40
89,40
90,40
91,40
92,40
93,40
94,40
95,40
96,40
97,40
98,40
99,40
100,40
101,40
102,40
103,40
104,40
105,40
106,40
107,40
108,40.5
109,41.333
110,41.333
111,41.333
112,42
113,43.417
114,44.25
115,44.333
116,45.5
117,45.5
118,46.667
119,46.333
120,46.167
121,46.75
122,48.083
123,49.583
124,50.667
125,51.5
126,51.667
127,52.417
128,53.083
129,53.417
130,54.583
131,55.417
132,56.083
133,56.167
134,56.833
135,58.25
136,58.5
137,59.917
138,60.167
139,61.833
140,63.333
141,64.083
142,64.083
143,63.917
144,64.25
145,64.833
146,66.083
147,66.667
148,66.917
149,67.167
150,67.167
151,67.5
152,67.5
153,67.417
154,67.333
155,67.25
156,67.25
157,67.25
158,67.333
159,67.417
160,67.5
161,67.583
162,67.75
163,67.917
164,68
165,68
166,68
167,68.083
168,68.083
169,68.083
170,68.333
171,68.583
172,68.75
173,68.833
174,68.833
175,68.75
176,68.667
177,68.583
178,68.417
179,68.5
180,68.583
181,68.583
182,68.583
183,68.5
184,68.417
185,68.917
186,69.333
187,69.583
188,69.583
189,69.583
190,70
191,70.333
192,70.583
193,70.417
194,70
195,69.25
196,68.333
197,68.25
198,67.917
199,67.583
200,66.5
201,66.083
202,65.75
203,65.5
204,65.25
205,64.5
206,63.917
207,63.667
208,63.667
209,63.75
210,63.333
211,63
212,62.667
213,62.75
214,63.167
215,64
216,65
217,65.167
218,65.667
219,65.917
220,67
221,67.917
222,68.667
223,68.833
224,69
225,69.167
226,69.333
227,69.833
228,70.25
229,70.667
230,71.167
231,71.667
232,71.583
233,71.417
234,71.917
235,72.333
236,72.917
237,72.917
238,72.833
239,73.25
240,73.583
241,73.417
242,73.25
243,73.667
244,74.167
245,74.333
246,74.583
247,74
248,73.583
249,72.75
250,72.167
251,71.583
252,71.583
253,71.667
254,71
255,70.583
256,70
257,69.917
258,69.833
259,69.333
260,68.833
261,68.333
262,67.833
263,67.333
264,66.75
265,66.5
266,66
267,66.083
268,66.25
269,66.667
270,66.667
271,66.667
272,66.667
273,66.667
274,66.75
275,66.75
276,66.583
277,66.417
278,66.333
279,66.25
280,66.167
281,66.25
282,66.167
283,66.5
284,66.75
285,67.083
286,67.583
287,67.417
288,67.167
289,67
290,66.917
291,66.917
292,67.167
293,67.25
294,67.25
295,67.167
296,67.167
297,67.25
298,67.333
299,67.417
300,67.583
301,67.583
302,67.083
303,66.667
304,66.5
305,65.833
306,65.167
307,65
308,64.667
309,64.5
310,64.333
311,63.917
312,63.25
313,63.167
314,63.083
315,63
316,63
317,63
318,62.917
319,62.75
320,62.5
321,62.333
322,62.833
323,63.25
324,63.083
325,63.167
326,63.333
327,63.417
328,63.667
329,63.833
330,64.333
331,64.833
332,65.583
333,65.833
334,65.75
335,65.75
336,65.917
337,65.917
338,65.833
339,66
340,66.083
341,66.25
342,66.5
343,66.333
344,66.417
345,66.75
346,66.917
347,67.417
348,67.583
349,67.667
350,67.417
351,67
352,66.583
353,66.167
354,66.417
355,66.5
356,66.417
357,66.583
358,66.667
359,66.5
360,66.5
361,66.583
362,66.667
363,66.75
364,67
365,67.167
366,67.25
367,67
368,67
369,67
370,67.083
371,67.5
372,67.667
373,67.833
374,67.833
375,67.917
376,67.917
377,67.833
378,67.833
379,67.833
380,67.917
381,68
382,67.833
383,67.667
384,67.583
385,67.583
386,67.833
387,67.917
388,68.25
389,68.833
390,69.25
391,69.333
392,69.417
393,69.583
394,69.833
395,69.75
396,69.833
397,69.75
398,70.167
399,70.5
400,70.5
401,70.5
402,70.75
403,70.75
404,70.75
405,70.667
406,70.417
407,70.333
408,69.917
409,69.25
410,68.583
411,68.583
412,68.583
413,68.5
414,68.167
415,68.5
416,68.75
417,69.167
418,69.167
419,69.333
420,69.5
421,69.5
422,69.417
423,69.75
424,69.917
425,70.25
426,70.667
427,71.083
428,71.75
429,71.917
430,72.25
431,72.417
432,72.75
433,73.083
434,73.5
435,73.667
436,73.75
437,73.917
438,74.083
439,74.25
440,74.583
441,74.917
442,75.25
443,75.333
444,75.583
445,75.667
446,75.667
447,75.667
448,75.417
449,75.833
450,76
451,76.083
452,76.167
453,76.167
454,76.25
455,76.25
456,76.5
457,76.667
458,76.917
459,76.833
460,76.667
461,76.583
462,76.583
463,76.75
464,76.75
465,77
466,77.167
467,77.333
468,77.417
469,77.75
470,78.25
471,78.5
472,78.583
473,79.083
474,79.333
475,79.167
476,78.833
477,79
478,78.75
479,78.833
480,79.167
481,79.083
482,78.917
483,78.583
484,78.167
485,77.417
486,76.583
487,75.75
488,75.083
489,74
490,73.083
491,72.417
492,71.75
493,71.083
494,70.667
495,70.417
496,70.333
497,69.917
498,70
499,70.083
500,69.833
501,69.583
502,69.25
503,69
504,69
505,68.333
506,68.25
507,68.583
508,69.25
509,69.667
510,70.083
511,70.333
512,70.5
513,70.75
514,71
515,71.5
516,71.833
517,72.083
518,72.25
519,72.5
520,72.667
521,73.25
522,73.917
523,74.667
524,75.5
525,76.917
526,78
527,78.583
528,78.917
529,79.333
530,79.917
531,80.5
532,81.167
533,81.333
534,81.5
535,81.75
536,82.083
537,81.917
538,81.667
539,81.667
540,82
541,82.25
542,82.5
543,82.5
544,82.417
545,82.417
546,82.333
547,82.333
548,82.25
549,82.333
550,82.25
551,82.25
552,82.25
553,82.417
554,82.417
555,82.5
556,82.5
557,82.833
558,83.167
559,83.167
560,83.083
561,83
562,82.75
563,82.583
564,82.417
565,82.417
566,82.25
567,82
568,81.417
569,80.583
570,79.667
571,78.75
572,77.833
573,77
574,76.25
575,75.417
576,74.417
577,73.75
578,73.083
579,72.917
580,72.5
581,72.083
582,72
583,72.167
584,72.333
585,72.417
586,72
587,71.5
588,71.417
589,71.417
590,71.417
591,71.5
592,71.833
593,72.417
594,72.75
595,73
596,73.333
597,73.417
598,73.583
599,73.417
600,73.417
601,73.583
602,73.083
603,72.583
604,71.917
605,71.417
606,71.667
607,72.167
608,72.417
609,73
610,73.75
611,74.25
612,74.583
613,74.583
614,74.833
615,75.083
616,75.417
617,75.75
618,75.917
619,75.917
620,76
621,75.917
622,76.333
623,76.583
624,76.833
625,76.917
626,76.917
627,76.833
628,76.917
629,76.917
630,76.75
631,76.75
632,76.667
633,76.583
634,76.5
635,76.417
636,76.417
637,76.417
638,76.5
639,76.5
640,76.5
641,76.5
642,76.5
643,76.583
644,76.833
645,77.083
646,77.333
647,77.583
648,77.833
649,77.917
650,78
651,78.083
652,78.083
653,78.167
654,78.167
655,78.25
656,78.167
657,77.667
658,77.25
659,76.833
660,76.833
661,76.667
662,76.417
663,76.083
664,75.667
665,75.25
666,74.75
667,74.25
668,73.75
669,73.417
670,73.167
671,72.917
672,72.75
673,72.5
674,72.25
675,71.917
676,71.667
677,71.833
678,72
679,72.333
680,72.25
681,72.417
682,72.667
683,72.833
684,73.083
685,73.333
686,73.583
687,73.833
688,74.167
689,74.417
690,74.583
691,74.667
692,74.75
693,74.833
694,75.083
695,75.333
696,75.583
697,75.833
698,76
699,76.167
700,76.333
701,76.417
702,76.417
703,76.5
704,76.5
705,76.583
706,76.333
707,76.083
708,75.917
709,75.917
710,76
711,76.083
712,76.167
713,76.25
714,76.25
715,76.333
716,76.333
717,76.5
718,76.5
719,76.583
720,76.583
721,76.583
722,76.75
723,76.917
724,77.083
725,77.083
726,77.5
727,77.917
728,78.167
729,78.25
730,77.917
731,78.167
732,77.667
733,77
734,76.25
735,75.5
736,74.917
737,74.167
738,73.667
739,73.083
740,72.417
741,71.667
742,70.917
743,70.167
744,69.75
745,69.417
746,69.25
747,69.167
748,69.083
749,68.083
750,67
751,65.417
752,64.667
753,64
754,63.5
755,62.917
756,62.167
757,61.417
758,61.25
759,60.417
760,60.583
761,60.833
762,61.167
763,61.667
764,61.833
765,62.167
766,62.333
767,62.5
768,62.667
769,63.75
770,65.333
771,66.917
772,68.333
773,69.833
774,71.25
775,72.667
776,74.167
777,75.667
778,76.5
779,78
780,78.667
781,79.333
782,79.833
783,80
784,80.167
785,80.083
786,79.583
787,79.417
788,79.333
789,79.25
790,79.25
791,79.25
792,79.333
793,79.417
794,79.5
795,79.583
796,79
797,78.167
798,77.583
799,77.333
800,76.917
801,76.583
802,76.417
803,76.583
804,76.583
805,76.5
806,76.75
807,76.75
808,76.75
809,76.833
810,76.75
811,76.75
812,76.583
813,76.417
814,76.417
815,76.5
816,77.167
817,78
818,78.75
819,78.917
820,79.167
821,79.583
822,79.833
823,79.833
824,80
825,80.25
826,80.667
827,80.917
828,81.083
829,81.083
830,81.167
831,81.25
832,81.5
833,81.75
834,81.833
835,81.75
836,81.75
837,81.833
838,81.75
839,81.917
840,82.167
841,82.167
842,82.167
843,82.25
844,82.333
845,82.5
846,82.583
847,82.667
848,82.75
849,82.917
850,83
851,83
852,83
853,83
854,83
855,83.083
856,83.083
857,83.083
858,83.083
859,83
860,82.917
861,82.833
862,82.75
863,82.75
864,82.75
865,82.75
866,82.75
867,82.75
868,82.75
869,82.75
870,82.75
871,82.75
872,82.75
873,82.75
874,82.75
875,82.75
876,82.833
877,82.917
878,83
879,83.083
880,83.167
881,83.25
882,83.333
883,83.333
884,83.333
885,83.333
886,83.333
887,83.333
888,83.333
889,83.333
890,83.333
891,83.333
892,83.333
893,83.333
894,83.333
895,83.333
896,83.333
897,83.333
898,83.333
899,83.333
900,83.333
901,83.333
902,83.333
903,83.333
904,83.333
905,83.333
906,83.333
907,83.333
908,83.333
909,83.333
910,83.333
911,83.333
912,83.333
913,83.333
914,83.333
915,83.333
916,83.333
917,83.333
918,83.333
919,83.333
920,83.333
921,83.333
922,83.333
923,83.333
924,83.333
925,83.333
926,83.333
927,83.333
928,83.333
929,83.333
930,83.333
931,83.333
932,83.333
933,83.333
934,83.333
935,83.333
936,83.333
937,83.333
938,83.333
939,83.333
940,83.333
941,83.333
942,83.333
943,83.333
944,83.333
945,83.333
946,83.333
947,83.333
948,83.333
949,83.333
950,83.333
951,83.333
952,83.333
953,83.333
954,83.333
955,83.333
956,83.333
957,83.333
958,83.333
959,83.333
960,83.333
961,83.333
962,83.333
963,83.333
964,83.333
965,83.333
966,83.333
967,83.333
968,83.333
969,83.333
970,83.333
971,83.333
972,83.333
973,83.333
974,83.333
975,83.333
976,83.333
977,83.25
978,83.25
979,83.25
980,83.25
981,83.25
982,83.25
983,83.25
984,83.25
985,83.25
986,83.25
987,83.25
988,83.25
989,83.25
990,83.25
991,83.25
992,83.25
993,83.25
994,83.25
995,83.25
996,83.25
997,83.25
998,83.167
999,83.167
1000,83.083
1001,83
1002,82.917
1003,82.833
1004,82.75
1005,82.667
1006,82.583
1007,82.5
1008,82.417
1009,82.333
1010,82.25
1011,82.167
1012,82.083
1013,82
1014,81.917
1015,81.833
1016,81.833
1017,81.917
1018,82
1019,82
1020,82.083
1021,82.167
1022,82.25
1023,82.333
1024,82.417
1025,82.5
1026,82.583
1027,82.667
1028,82.75
1029,82.833
1030,82.917
1031,83
1032,83.083
1033,83.167
1034,83.25
1035,83.333
1036,83.333
1037,83.25
1038,83.167
1039,83.083
1040,83
1041,82.917
1042,82.833
1043,82.75
1044,82.667
1045,82.583
1046,82.5
1047,82.417
1048,82.333
1049,82.25
1050,82.167
1051,82.083
1052,82
1053,81.917
1054,81.833
1055,81.75
1056,81.667
1057,81.667
1058,81.667
1059,81.667
1060,81.667
1061,81.667
1062,81.75
1063,81.833
1064,81.917
1065,81.917
1066,81.917
1067,81.917
1068,81.917
1069,81.917
1070,81.917
1071,81.917
1072,81.917
1073,81.917
1074,81.917
1075,81.917
1076,81.917
1077,81.917
1078,81.917
1079,81.917
1080,81.917
1081,81.917
1082,81.833
1083,81.75
1084,81.667
1085,81.667
1086,81.667
1087,81.667
1088,81.667
1089,81.667
1090,81.667
1091,81.667
1092,81.667
1093,81.667
1094,81.667
1095,81.667
1096,81.667
1097,81.667
1098,81.667
1099,81.667
1100,81.667
1101,81.667
1102,81.667
1103,81.667
1104,81.667
1105,81.75
1106,81.833
1107,81.917
1108,82
1109,82
1110,82.083
1111,82.167
1112,82.25
1113,82.333
1114,82.417
1115,82.5
1116,82.583
1117,82.667
1118,82.75
1119,82.833
1120,82.917
1121,82.917
1122,82.917
1123,82.917
1124,82.917
1125,82.833
1126,82.75
1127,82.667
1128,82.583
1129,82.583
1130,82.5
1131,82.417
1132,82.333
1133,82.25
1134,82.167
1135,82.083
1136,82
1137,81.917
1138,81.833
1139,81.75
1140,81.667
1141,81.667
1142,81.667
1143,81.667
1144,81.667
1145,81.667
1146,81.667
1147,81.667
1148,81.667
1149,81.667
1150,81.667
1151,81.667
1152,81.667
1153,81.667
1154,81.667
1155,81.667
1156,81.667
1157,81.667
1158,81.667
1159,81.667
1160,81.667
1161,81.667
1162,81.667
1163,81.667
1164,81.667
1165,81.667
1166,81.667
1167,81.667
1168,81.667
1169,81.667
1170,81.667
1171,81.667
1172,81.667
1173,81.667
1174,81.667
1175,81.667
1176,81.667
1177,81.667
1178,81.667
1179,81.667
1180,81.667
1181,81.667
1182,81.667
1183,81.667
1184,81.667
1185,81.667
1186,81.667
1187,81.667
1188,81.667
1189,81.667
1190,81.667
1191,81.667
1192,81.667
1193,81.667
1194,81.667
1195,81.667
1196,81.667
1197,81.667
1198,81.667
1199,81.667
1200,81.667

